SMT-based Model Checking for Recursive Programs

We present an SMT-based symbolic model checking algorithm for safety verification of recursive programs. The algorithm is modular and analyzes procedures individually. Unlike other SMT-based approaches, it maintains both "over-" and "under-approximations" of procedure summaries. Under-approximations are used to analyze procedure calls without inlining. Over-approximations are used to block infeasible counterexamples and detect convergence to a proof. We show that for programs and properties over a decidable theory, the algorithm is guaranteed to find a counterexample, if one exists. However, efficiency depends on an oracle for quantifier elimination (QE). For Boolean Programs, the algorithm is a polynomial decision procedure, matching the worst-case bounds of the best BDD-based algorithms. For Linear Arithmetic (integers and rationals), we give an efficient instantiation of the algorithm by applying QE "lazily". We use existing interpolation techniques to over-approximate QE and introduce "Model Based Projection" to under-approximate QE. Empirical evaluation on SV-COMP benchmarks shows that our algorithm improves significantly on the state-of-the-art.

==> figures/plots/dat/bebop.dat <==
100 9.75    27.97 
200 65.38   193.2
300 225.91  688.54
400 585.38  1880.31
500 1235.79 4019.46


==> figures/plots/dat/linear.dat <==
# File Eager-Query Eager-Status Pdr-Query Pdr-Status
../../benchmarks/svcomp14/eca/Problem01_00_true.o3.dl.smt2	0.5	0	0.48	0
../../benchmarks/svcomp14/eca/Problem01_10_true.o3.dl.smt2	0.78	0	0.51	0
../../benchmarks/svcomp14/eca/Problem01_20_false.o3.dl.smt2	1.88	0	2.56	0
../../benchmarks/svcomp14/eca/Problem01_30_true.o3.dl.smt2	0.72	0	0.4	0
../../benchmarks/svcomp14/eca/Problem01_40_true.o3.dl.smt2	0.74	0	0.54	0
../../benchmarks/svcomp14/eca/Problem01_50_false.o3.dl.smt2	1.19	0	1.49	0
../../benchmarks/svcomp14/eca/Problem01_60_false.o3.dl.smt2	0.38	0	0.39	0
../../benchmarks/svcomp14/eca/Problem02_00_true.o3.dl.smt2	0.61	0	0.57	0
../../benchmarks/svcomp14/eca/Problem02_10_true.o3.dl.smt2	0.67	0	0.48	0
../../benchmarks/svcomp14/eca/Problem02_20_true.o3.dl.smt2	0.54	0	0.52	0
../../benchmarks/svcomp14/eca/Problem02_30_true.o3.dl.smt2	0.64	0	0.47	0
../../benchmarks/svcomp14/eca/Problem02_40_true.o3.dl.smt2	0.66	0	0.56	0
../../benchmarks/svcomp14/eca/Problem02_50_false.o3.dl.smt2	1.17	0	1.44	0
../../benchmarks/svcomp14/eca/Problem02_60_false.o3.dl.smt2	1.2	0	0.96	0
../../benchmarks/svcomp14/eca/Problem03_00_true.o3.dl.smt2	139.2	0	97.72	0
../../benchmarks/svcomp14/eca/Problem03_10_true.o3.dl.smt2	9.63	0	10.88	0
../../benchmarks/svcomp14/eca/Problem03_20_true.o3.dl.smt2	113.42	0	114.58	0
../../benchmarks/svcomp14/eca/Problem03_30_true.o3.dl.smt2	7.91	0	7.51	0
../../benchmarks/svcomp14/eca/Problem03_40_true.o3.dl.smt2	12.53	0	11.04	0
../../benchmarks/svcomp14/eca/Problem03_50_false.o3.dl.smt2	64.74	0	224.4	0
../../benchmarks/svcomp14/eca/Problem03_60_false.o3.dl.smt2	7.28	0	8.03	0
../../benchmarks/svcomp14/eca/Problem04_00_true.o3.dl.smt2	19.79	0	18.97	0
../../benchmarks/svcomp14/eca/Problem04_10_true.o3.dl.smt2	27.85	0	24.04	0
../../benchmarks/svcomp14/eca/Problem04_20_true.o3.dl.smt2	27.7	0	19.83	0
../../benchmarks/svcomp14/eca/Problem04_30_true.o3.dl.smt2	24.94	0	24.33	0
../../benchmarks/svcomp14/eca/Problem04_40_false.o3.dl.smt2	1272.93	0	1790.09	0
../../benchmarks/svcomp14/eca/Problem04_50_true.o3.dl.smt2	25.6	0	17.3	0
../../benchmarks/svcomp14/eca/Problem04_60_false.o3.dl.smt2	16.49	0	22.23	0
../../benchmarks/svcomp14/eca/Problem05_20_true.o3.dl.smt2	1800	-9	1265.61	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_false_drivers-block-virtio_blk-ko--101_1a--39a1d13-1.o3.dl.smt2	0.05	0	0.03	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_false_drivers-block-virtio_blk-ko--101_1a--39a1d13.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_false_drivers-hwmon-s3c-hwmon-ko--130_7a--af3071a-1.o3.dl.smt2	0.05	0	0.04	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_false_drivers-media-radio-si4713-i2c-ko--111_1a--064368f-1.o3.dl.smt2	5.56	0	5.63	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_false_drivers-media-rc-imon--32_7a--a9e7fb5-1.o3.dl.smt2	0.38	0	0.34	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_false_drivers-net-b44-ko--114_1a--073676f-1.o3.dl.smt2	10.35	0	10.1	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_false_drivers-net-slip-ko--108_1a--1b0b0ac-1.o3.dl.smt2	0.37	0	0.31	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_false_drivers-staging-comedi-drivers-ni_6527-ko--107_1a--adbbc36-1.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_false_drivers-staging-comedi-drivers-ni_65xx-ko--107_1a--adbbc36-1.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_false_drivers-staging-comedi-drivers-ni_660x-ko--107_1a--adbbc36-1.o3.dl.smt2	0.08	0	0.08	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_false_drivers-staging-comedi-drivers-ni_670x-ko--107_1a--adbbc36-1.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_false_drivers-staging-comedi-drivers-ni_pcidio-ko--107_1a--adbbc36-1.o3.dl.smt2	0.21	0	0.22	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_false_drivers-usb-gadget-g_printer-ko--106_1a--2b9ec6c-1.o3.dl.smt2	0.58	0	0.58	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_false_sound-oss-opl3-ko--111_1a--42f9f8d-1.o3.dl.smt2	0.07	0	0.07	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_true_drivers-hwmon-ibmpex-ko--130_7a--d631323.o3.dl.smt2	1.51	0	1.63	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_true_drivers-hwmon-s3c-hwmon-ko--130_7a--af3071a.o3.dl.smt2	0.47	0	0.81	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_true_drivers-media-radio-si4713-i2c-ko--111_1a--064368f.o3.dl.smt2	4.24	0	4.13	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_true_drivers-net-forcedeth-ko--114_1a--fea891e-1.o3.dl.smt2	220.11	0	233.85	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_true_drivers-net-slip-ko--108_1a--1b0b0ac.o3.dl.smt2	0.22	0	0.2	0
../../benchmarks/svcomp14/ldv-commit-tester/m0_true_drivers-usb-gadget-g_printer-ko--106_1a--2b9ec6c.o3.dl.smt2	0.66	0	0.57	0
../../benchmarks/svcomp14/ldv-commit-tester/main0_false_drivers-media-video-tlg2300-poseidon-ko--32_7a--4a349aa-1.o3.dl.smt2	4.64	0	4.41	0
../../benchmarks/svcomp14/ldv-commit-tester/main0_false_drivers-net-wireless-ath-carl9170-carl9170-ko--32_7a--8a9f335-1.o3.dl.smt2	39.35	0	39.83	0
../../benchmarks/svcomp14/ldv-commit-tester/main3_false_drivers-staging-usbip-vhci-hcd-ko--132_1a--927c3fa.o3.dl.smt2	0.29	0	0.26	0
../../benchmarks/svcomp14/ldv-commit-tester/main4_false_drivers-media-video-tlg2300-poseidon-ko--32_7a--4a349aa-1.o3.dl.smt2	0.17	0	0.15	0
../../benchmarks/svcomp14/ldv-commit-tester/main4_false_drivers-media-video-tlg2300-poseidon-ko--32_7a--4a349aa.o3.dl.smt2	0.17	0	0.15	0
../../benchmarks/svcomp14/ldv-consumption/32_7a_cilled_false_linux-3.8-rc1-32_7a-drivers--mmc--host--vub300.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.89	0	0.72	0
../../benchmarks/svcomp14/ldv-consumption/32_7a_cilled_false_linux-3.8-rc1-32_7a-drivers--net--can--softing--softing.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	2.12	0	2.1	0
../../benchmarks/svcomp14/ldv-consumption/32_7a_cilled_false_linux-3.8-rc1-32_7a-fs--ecryptfs--ecryptfs.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	8.96	0	8.99	0
../../benchmarks/svcomp14/ldv-consumption/32_7a_cilled_false_linux-3.8-rc1-drivers--hwmon--abituguru3.ko-main.cil.out.o3.dl.smt2	293.83	0	314.78	0
../../benchmarks/svcomp14/ldv-consumption/32_7a_cilled_false_linux-3.8-rc1-drivers--media--usb--cpia2--cpia2.ko-main.cil.out.o3.dl.smt2	108.68	0	124.43	0
../../benchmarks/svcomp14/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-drivers--gpu--drm--ttm--ttm.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.25	0	0.22	0
../../benchmarks/svcomp14/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-drivers--media--dvb-core--dvb-core.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	1.05	0	1.1	0
../../benchmarks/svcomp14/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-drivers--media--v4l2-core--videobuf-dma-contig.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	2.58	0	2.09	0
../../benchmarks/svcomp14/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-drivers--net--wireless--rndis_wlan.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	68.89	0	65.84	0
../../benchmarks/svcomp14/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-drivers--video--udlfb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	3.65	0	3.62	0
../../benchmarks/svcomp14/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-fs--nfs--nfsv4.ko-ldv_main4_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	2.6	0	2.74	0
../../benchmarks/svcomp14/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-drivers--hwmon--asb100.ko-main.cil.out.o3.dl.smt2	61.65	0	63.68	0
../../benchmarks/svcomp14/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-drivers--hwmon--w83781d.ko-main.cil.out.o3.dl.smt2	185.0	0	245.17	0
../../benchmarks/svcomp14/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-drivers--media--usb--em28xx--em28xx.ko-main.cil.out.o3.dl.smt2	31.47	0	29.29	0
../../benchmarks/svcomp14/ldv-linux-3.0/module_get_put-drivers-block-drbd-drbd.ko_false.cil.out.i.pp.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14/ldv-linux-3.0/module_get_put-drivers-block-loop.ko_false.cil.out.i.pp.o3.dl.smt2	6.58	0	5.18	0
../../benchmarks/svcomp14/ldv-linux-3.0/module_get_put-drivers-block-pktcdvd.ko_false.cil.out.i.pp.o3.dl.smt2	4.88	0	4.58	0
../../benchmarks/svcomp14/ldv-linux-3.0/module_get_put-drivers-isdn-gigaset-gigaset.ko_false.cil.out.i.pp.o3.dl.smt2	0.19	0	0.17	0
../../benchmarks/svcomp14/ldv-linux-3.0/module_get_put-drivers-isdn-mISDN-mISDN_core.ko_false.cil.out.i.pp.o3.dl.smt2	0.17	0	0.13	0
../../benchmarks/svcomp14/ldv-linux-3.0/module_get_put-drivers-net-ppp_generic.ko_false.cil.out.i.pp.o3.dl.smt2	1.89	0	1.74	0
../../benchmarks/svcomp14/ldv-linux-3.0/module_get_put-drivers-net-wan-farsync.ko_false.cil.out.i.pp.o3.dl.smt2	0.6	0	0.51	0
../../benchmarks/svcomp14/ldv-linux-3.0/module_get_put-drivers-tty-synclink_gt.ko_false.cil.out.i.pp.o3.dl.smt2	11.89	0	11.72	0
../../benchmarks/svcomp14/ldv-linux-3.0/module_get_put-drivers-usb-core-usbcore.ko_false.cil.out.i.pp.o3.dl.smt2	0.05	0	0.04	0
../../benchmarks/svcomp14/ldv-linux-3.0/usb_urb-drivers-hid-usbhid-usbmouse.ko_false.cil.out.i.pp.o3.dl.smt2	0.28	0	0.22	0
../../benchmarks/svcomp14/ldv-linux-3.0/usb_urb-drivers-input-misc-keyspan_remote.ko_false.cil.out.i.pp.o3.dl.smt2	0.34	0	0.28	0
../../benchmarks/svcomp14/ldv-linux-3.0/usb_urb-drivers-input-tablet-kbtab.ko_true.cil.out.i.pp.o3.dl.smt2	0.24	0	0.22	0
../../benchmarks/svcomp14/ldv-linux-3.0/usb_urb-drivers-media-dvb-ttusb-dec-ttusb_dec.ko_false.cil.out.i.pp.o3.dl.smt2	2.14	0	2.05	0
../../benchmarks/svcomp14/ldv-linux-3.0/usb_urb-drivers-net-can-usb-ems_usb.ko_false.cil.out.i.pp.o3.dl.smt2	0.43	0	0.46	0
../../benchmarks/svcomp14/ldv-linux-3.0/usb_urb-drivers-net-usb-catc.ko_false.cil.out.i.pp.o3.dl.smt2	0.22	0	0.21	0
../../benchmarks/svcomp14/ldv-linux-3.0/usb_urb-drivers-staging-lirc-lirc_imon.ko_false.cil.out.i.pp.o3.dl.smt2	0.22	0	0.18	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--gpu--drm--vmwgfx--vmwgfx.ko-ldv_main3_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	1.3	0	1.19	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--input--mousedev.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.74	0	0.74	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--input--mouse--synaptics_usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.34	0	0.32	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--isdn--capi--kernelcapi.ko-ldv_main3_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.07	0	0.05	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--media--dvb--dvb-usb--dvb-usb-dib0700.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--media--video--cpia2--cpia2.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	82.34	0	93.35	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--media--video--mem2mem_testdev.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.38	0	0.37	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--media--video--vivi.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.75	0	0.71	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--mtd--chips--cfi_cmdset_0001.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	1.1	0	1.09	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--net--phy--dp83640.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.48	0	0.47	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--net--wireless--p54--p54usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.09	0	0.08	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--staging--keucr--keucr.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.03	0	0.03	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--usb--image--microtek.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.02	0	0.03	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--usb--storage--usb-storage.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--vhost--vhost_net.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	15.17	0	15.72	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--video--aty--atyfb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	1.85	0	1.91	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/43_1a_cilled_false_ok_linux-43_1a-drivers--misc--sgi-xp--xpc.ko-ldv_main3_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	6.77	0	7.2	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/43_1a_cilled_false_ok_linux-43_1a-drivers--net--wireless--orinoco--orinoco_usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.39	0	0.4	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/43_1a_cilled_false_ok_linux-43_1a-drivers--scsi--dpt_i2o.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	1.12	0	1.19	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/43_1a_cilled_false_ok_linux-43_1a-drivers--scsi--megaraid--megaraid_mm.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	1.51	0	1.62	0
../../benchmarks/svcomp14/ldv-linux-3.4-simple/43_1a_cilled_false_ok_linux-43_1a-drivers--usb--gadget--pch_udc.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	11.74	0	11.5	0
../../benchmarks/svcomp14/ldv-linux-3.7.3/main0_false_drivers-vhost-tcm_vhost-ko--32_7a--linux-3.7.3.o3.dl.smt2	1.01	0	0.98	0
../../benchmarks/svcomp14/ldv-linux-3.7.3/main15_false_drivers-usb-core-usbcore-ko--32_7a--linux-3.7.3.o3.dl.smt2	1.14	0	1.07	0
../../benchmarks/svcomp14/ldv-linux-3.7.3/main1_false_drivers-vhost-vhost_net-ko--32_7a--linux-3.7.3.o3.dl.smt2	12.8	0	12.4	0
../../benchmarks/svcomp14/locks/test_locks_14_false.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/locks/test_locks_15_false.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/loops/array_false.o3.dl.smt2	0.0	0	0.0	0
../../benchmarks/svcomp14/loops/array_true.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14/loops/bubble_sort_false.o3.dl.smt2	0.03	0	0.04	0
../../benchmarks/svcomp14/loops/eureka_01_false.o3.dl.smt2	0.05	0	0.04	0
../../benchmarks/svcomp14/loops/eureka_01_true.o3.dl.smt2	10.29	0	7.67	0
../../benchmarks/svcomp14/loops/eureka_05_true.o3.dl.smt2	0.46	0	0.3	0
../../benchmarks/svcomp14/loops/for_bounded_loop1_false.o3.dl.smt2	0.03	0	0.03	0
../../benchmarks/svcomp14/loops/insertion_sort_false.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/loops/insertion_sort_true.o3.dl.smt2	0.03	0	0.03	0
../../benchmarks/svcomp14/loops/invert_string_false.o3.dl.smt2	0.05	0	0.03	0
../../benchmarks/svcomp14/loops/invert_string_true.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14/loops/linear_sea.ch_true.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14/loops/linear_search_false.o3.dl.smt2	0.0	0	0.0	0
../../benchmarks/svcomp14/loops/n.c11_true.o3.dl.smt2	0.06	0	0.07	0
../../benchmarks/svcomp14/loops/nec11_false.o3.dl.smt2	0.0	0	0.0	0
../../benchmarks/svcomp14/loops/nec20_false.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14/loops/s3_false.o3.dl.smt2	1.28	0	1.97	0
../../benchmarks/svcomp14/loops/string_false.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/loops/sum01_bug02_false.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/loops/sum01_bug02_sum01_bug02_base.case_false.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14/loops/sum01_false.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/loops/sum01_true.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14/loops/sum03_false.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/loops/sum_array_false.o3.dl.smt2	0.05	0	0.04	0
../../benchmarks/svcomp14/loops/sum_array_true.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14/loops/terminator_01_false.o3.dl.smt2	0.0	0	0.0	0
../../benchmarks/svcomp14/loops/terminator_02_false.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14/loops/terminator_02_true.o3.dl.smt2	0.0	0	0.01	0
../../benchmarks/svcomp14/loops/terminator_03_false.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14/loops/terminator_03_true.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14/loops/trex01_false.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14/loops/trex01_true.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/loops/trex02_false.o3.dl.smt2	0.0	0	0.0	0
../../benchmarks/svcomp14/loops/trex03_false.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14/loops/trex03_true.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/loops/trex04_true.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14/loops/verisec_NetBSD-libc__loop_false.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/loops/verisec_OpenSER__cases1_stripFullBoth_arr_false.o3.dl.smt2	0.15	0	0.08	0
../../benchmarks/svcomp14/loops/verisec_sendmail__tTflag_arr_one_loop_false.o3.dl.smt2	0.01	0	0.0	0
../../benchmarks/svcomp14/loops/vogal_false.o3.dl.smt2	0.42	0	0.48	0
../../benchmarks/svcomp14/loops/vogal_true.o3.dl.smt2	0.07	0	0.07	0
../../benchmarks/svcomp14/ntdrivers/cdaudio_true.i.cil.o3.dl.smt2	0.19	0	0.16	0
../../benchmarks/svcomp14/ntdrivers/diskperf_false.i.cil.o3.dl.smt2	0.12	0	0.09	0
../../benchmarks/svcomp14/ntdrivers/diskperf_true.i.cil.o3.dl.smt2	0.11	0	0.1	0
../../benchmarks/svcomp14/ntdrivers/floppy_false.i.cil.o3.dl.smt2	0.18	0	0.17	0
../../benchmarks/svcomp14/ntdrivers/floppy_true.i.cil.o3.dl.smt2	0.2	0	0.17	0
../../benchmarks/svcomp14/ntdrivers/kbfiltr_false.i.cil.o3.dl.smt2	0.06	0	0.06	0
../../benchmarks/svcomp14/ntdrivers/parport_false.i.cil.o3.dl.smt2	2.68	0	2.92	0
../../benchmarks/svcomp14/ntdrivers/parport_true.i.cil.o3.dl.smt2	1800	-9	399.17	0
../../benchmarks/svcomp14/ntdrivers-simplified/cdaudio_simpl1_false.cil.o3.dl.smt2	0.15	0	0.12	0
../../benchmarks/svcomp14/ntdrivers-simplified/cdaudio_simpl1_true.cil.o3.dl.smt2	0.15	0	0.14	0
../../benchmarks/svcomp14/ntdrivers-simplified/diskperf_simpl1_true.cil.o3.dl.smt2	0.05	0	0.05	0
../../benchmarks/svcomp14/ntdrivers-simplified/floppy_simpl3_false.cil.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14/ntdrivers-simplified/floppy_simpl3_true.cil.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14/ntdrivers-simplified/floppy_simpl4_false.cil.o3.dl.smt2	0.08	0	0.06	0
../../benchmarks/svcomp14/ntdrivers-simplified/floppy_simpl4_true.cil.o3.dl.smt2	0.09	0	0.06	0
../../benchmarks/svcomp14/ntdrivers-simplified/kbfiltr_simpl2_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/ldv-consumption/linux-3.8-rc1-32_7a-drivers--media--usb--em28xx--em28xx.ko-ldv_main0_true.cil.out.o3.dl.smt2	892.12	0	1047.11	0
../../benchmarks/svcomp14/product-lines/elevator_spec14_product03_true.cil.o3.dl.smt2	0.9	0	1.44	0
../../benchmarks/svcomp14/product-lines/elevator_spec14_product11_true.cil.o3.dl.smt2	0.59	0	0.42	0
../../benchmarks/svcomp14/product-lines/elevator_spec14_product19_true.cil.o3.dl.smt2	0.6	0	0.43	0
../../benchmarks/svcomp14/product-lines/elevator_spec14_product23_true.cil.o3.dl.smt2	0.56	0	0.97	0
../../benchmarks/svcomp14/product-lines/elevator_spec14_product27_true.cil.o3.dl.smt2	0.62	0	0.42	0
../../benchmarks/svcomp14/product-lines/elevator_spec14_product31_true.cil.o3.dl.smt2	0.6	0	0.7	0
../../benchmarks/svcomp14/eca/Problem06_60_false.o3.dl.smt2	419.79	0	563.8	0
../../benchmarks/svcomp14/eca/Problem10_00_true.o3.dl.smt2	0.56	0	0.56	0
../../benchmarks/svcomp14/eca/Problem10_10_true.o3.dl.smt2	0.42	0	0.29	0
../../benchmarks/svcomp14/eca/Problem10_20_true.o3.dl.smt2	0.48	0	0.25	0
../../benchmarks/svcomp14/eca/Problem10_30_false.o3.dl.smt2	0.75	0	0.74	0
../../benchmarks/svcomp14/eca/Problem10_40_false.o3.dl.smt2	0.51	0	0.36	0
../../benchmarks/svcomp14/eca/Problem10_50_false.o3.dl.smt2	0.91	0	0.66	0
../../benchmarks/svcomp14/eca/Problem10_60_false.o3.dl.smt2	0.6	0	0.56	0
../../benchmarks/svcomp14/eca/Problem11_00_false.o3.dl.smt2	1.88	0	2.27	0
../../benchmarks/svcomp14/eca/Problem11_10_false.o3.dl.smt2	1.4	0	2.21	0
../../benchmarks/svcomp14/eca/Problem11_20_false.o3.dl.smt2	1.4	0	2.06	0
../../benchmarks/svcomp14/eca/Problem11_30_false.o3.dl.smt2	1.98	0	1.92	0
../../benchmarks/svcomp14/eca/Problem11_40_false.o3.dl.smt2	2.13	0	2.02	0
../../benchmarks/svcomp14/eca/Problem11_50_false.o3.dl.smt2	1.85	0	2.13	0
../../benchmarks/svcomp14/eca/Problem11_60_false.o3.dl.smt2	1.4	0	1.5	0
../../benchmarks/svcomp14/eca/Problem12_00_false.o3.dl.smt2	38.79	0	59.88	0
../../benchmarks/svcomp14/eca/Problem12_10_false.o3.dl.smt2	65.0	0	60.72	0
../../benchmarks/svcomp14/eca/Problem12_20_false.o3.dl.smt2	69.27	0	66.42	0
../../benchmarks/svcomp14/eca/Problem12_30_false.o3.dl.smt2	47.73	0	70.23	0
../../benchmarks/svcomp14/eca/Problem12_40_false.o3.dl.smt2	83.35	0	106.78	0
../../benchmarks/svcomp14/eca/Problem12_50_false.o3.dl.smt2	28.34	0	58.49	0
../../benchmarks/svcomp14/product-lines/email_spec8_product31_false.cil.o3.dl.smt2	0.74	0	1.02	0
../../benchmarks/svcomp14/product-lines/email_spec8_product32_false.cil.o3.dl.smt2	2.51	0	2.38	0
../../benchmarks/svcomp14/product-lines/email_spec8_product33_false.cil.o3.dl.smt2	1.47	0	1.37	0
../../benchmarks/svcomp14/product-lines/email_spec8_product34_false.cil.o3.dl.smt2	3.21	0	3.26	0
../../benchmarks/svcomp14/product-lines/email_spec8_product35_false.cil.o3.dl.smt2	4.73	0	4.43	0
../../benchmarks/svcomp14/product-lines/email_spec8_productSimulator_false.cil.o3.dl.smt2	27.56	0	27.78	0
../../benchmarks/svcomp14/product-lines/email_spec9_product14_true.cil.o3.dl.smt2	0.37	0	0.54	0
../../benchmarks/svcomp14/product-lines/email_spec9_product15_false.cil.o3.dl.smt2	1.04	0	0.68	0
../../benchmarks/svcomp14/product-lines/email_spec9_product16_false.cil.o3.dl.smt2	1.13	0	0.68	0
../../benchmarks/svcomp14/product-lines/email_spec9_product20_false.cil.o3.dl.smt2	1.98	0	2.23	0
../../benchmarks/svcomp14/product-lines/email_spec9_product21_false.cil.o3.dl.smt2	2.86	0	2.19	0
../../benchmarks/svcomp14/product-lines/email_spec9_product22_false.cil.o3.dl.smt2	1.16	0	1.1	0
../../benchmarks/svcomp14/product-lines/email_spec9_product26_false.cil.o3.dl.smt2	3.29	0	2.95	0
../../benchmarks/svcomp14/product-lines/email_spec9_product29_true.cil.o3.dl.smt2	0.32	0	0.66	0
../../benchmarks/svcomp14/product-lines/email_spec9_product30_false.cil.o3.dl.smt2	0.66	0	1.0	0
../../benchmarks/svcomp14/product-lines/email_spec9_product31_false.cil.o3.dl.smt2	0.89	0	0.89	0
../../benchmarks/svcomp14/product-lines/email_spec9_product32_false.cil.o3.dl.smt2	4.21	0	3.14	0
../../benchmarks/svcomp14/product-lines/email_spec9_product33_false.cil.o3.dl.smt2	2.06	0	1.54	0
../../benchmarks/svcomp14/product-lines/email_spec9_product34_false.cil.o3.dl.smt2	3.76	0	2.91	0
../../benchmarks/svcomp14/product-lines/email_spec9_product35_false.cil.o3.dl.smt2	4.62	0	4.31	0
../../benchmarks/svcomp14/product-lines/email_spec9_productSimulator_false.cil.o3.dl.smt2	44.99	0	49.77	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product33_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product34_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product35_false.cil.o3.dl.smt2	0.02	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product36_false.cil.o3.dl.smt2	0.03	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product37_false.cil.o3.dl.smt2	0.03	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product38_false.cil.o3.dl.smt2	0.02	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product39_false.cil.o3.dl.smt2	0.03	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product40_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product41_false.cil.o3.dl.smt2	0.07	0	0.08	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product42_false.cil.o3.dl.smt2	0.07	0	0.06	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product43_false.cil.o3.dl.smt2	0.1	0	0.11	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product44_false.cil.o3.dl.smt2	0.1	0	0.08	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product45_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product46_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product47_true.cil.o3.dl.smt2	0.12	0	0.1	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product48_true.cil.o3.dl.smt2	0.11	0	0.08	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product49_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product50_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product51_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product52_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product53_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product54_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product55_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product56_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product57_true.cil.o3.dl.smt2	0.07	0	0.06	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product58_true.cil.o3.dl.smt2	0.06	0	0.06	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product59_true.cil.o3.dl.smt2	0.13	0	0.11	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product60_true.cil.o3.dl.smt2	0.1	0	0.11	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product61_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product62_true.cil.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product63_true.cil.o3.dl.smt2	0.1	0	0.08	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_product64_true.cil.o3.dl.smt2	0.11	0	0.07	0
../../benchmarks/svcomp14/product-lines/minepump_spec1_productSimulator_false.cil.o3.dl.smt2	0.08	0	0.07	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product33_false.cil.o3.dl.smt2	0.06	0	0.08	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product34_false.cil.o3.dl.smt2	0.05	0	0.08	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product35_false.cil.o3.dl.smt2	0.09	0	0.14	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product36_false.cil.o3.dl.smt2	0.12	0	0.11	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product37_true.cil.o3.dl.smt2	0.06	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product38_true.cil.o3.dl.smt2	0.06	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product39_true.cil.o3.dl.smt2	0.17	0	0.16	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product40_true.cil.o3.dl.smt2	0.15	0	0.08	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product41_false.cil.o3.dl.smt2	0.11	0	0.11	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product42_false.cil.o3.dl.smt2	0.12	0	0.1	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product43_false.cil.o3.dl.smt2	0.19	0	0.22	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product44_false.cil.o3.dl.smt2	0.18	0	0.17	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product45_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product46_true.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product47_true.cil.o3.dl.smt2	0.23	0	0.18	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product48_true.cil.o3.dl.smt2	0.18	0	0.18	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product49_true.cil.o3.dl.smt2	0.08	0	0.22	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product50_true.cil.o3.dl.smt2	0.08	0	0.17	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product51_true.cil.o3.dl.smt2	0.37	0	0.3	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product52_true.cil.o3.dl.smt2	0.31	0	0.11	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product53_true.cil.o3.dl.smt2	0.06	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product54_true.cil.o3.dl.smt2	0.06	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product55_true.cil.o3.dl.smt2	0.1	0	0.16	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product56_true.cil.o3.dl.smt2	0.15	0	0.15	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product57_true.cil.o3.dl.smt2	0.08	0	0.08	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product58_true.cil.o3.dl.smt2	0.09	0	0.08	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product59_true.cil.o3.dl.smt2	0.24	0	0.24	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product60_true.cil.o3.dl.smt2	0.34	0	0.23	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product61_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product62_true.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product63_true.cil.o3.dl.smt2	0.15	0	0.17	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_product64_true.cil.o3.dl.smt2	0.34	0	0.22	0
../../benchmarks/svcomp14/product-lines/minepump_spec2_productSimulator_false.cil.o3.dl.smt2	0.34	0	0.28	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product01_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product02_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product03_false.cil.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product04_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product05_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product06_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product07_false.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product08_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product09_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product10_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product11_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product12_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product13_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product14_false.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product15_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product16_false.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product17_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product18_false.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product19_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product20_false.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product21_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product22_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product23_false.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product24_false.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product25_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product26_false.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product27_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product28_false.cil.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product29_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product30_false.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product31_false.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product32_false.cil.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product33_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product34_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product35_false.cil.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product36_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product37_true.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product38_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product39_false.cil.o3.dl.smt2	0.03	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product40_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product41_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product42_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product43_false.cil.o3.dl.smt2	0.03	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product44_false.cil.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product45_true.cil.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product46_true.cil.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product47_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product48_false.cil.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product49_true.cil.o3.dl.smt2	0.06	0	0.06	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product50_true.cil.o3.dl.smt2	0.06	0	0.06	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product51_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product52_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product53_true.cil.o3.dl.smt2	0.06	0	0.07	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product54_true.cil.o3.dl.smt2	0.06	0	0.06	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product55_false.cil.o3.dl.smt2	0.03	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product56_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product57_true.cil.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product58_true.cil.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product59_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product60_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product61_true.cil.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product62_true.cil.o3.dl.smt2	0.06	0	0.06	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product63_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_product64_false.cil.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14/product-lines/minepump_spec3_productSimulator_false.cil.o3.dl.smt2	0.08	0	0.05	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product33_false.cil.o3.dl.smt2	0.05	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product34_false.cil.o3.dl.smt2	0.06	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product35_false.cil.o3.dl.smt2	0.1	0	0.1	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product36_false.cil.o3.dl.smt2	0.08	0	0.08	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product37_false.cil.o3.dl.smt2	0.07	0	0.06	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product38_false.cil.o3.dl.smt2	0.08	0	0.06	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product39_false.cil.o3.dl.smt2	0.16	0	0.19	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product40_false.cil.o3.dl.smt2	0.12	0	0.13	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product41_false.cil.o3.dl.smt2	0.09	0	0.08	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product42_false.cil.o3.dl.smt2	0.08	0	0.07	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product43_false.cil.o3.dl.smt2	0.13	0	0.12	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product44_false.cil.o3.dl.smt2	0.08	0	0.11	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product45_false.cil.o3.dl.smt2	0.1	0	0.07	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product46_false.cil.o3.dl.smt2	0.09	0	0.08	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product47_false.cil.o3.dl.smt2	0.12	0	0.16	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product48_false.cil.o3.dl.smt2	0.1	0	0.14	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product49_true.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product50_true.cil.o3.dl.smt2	0.05	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product51_true.cil.o3.dl.smt2	0.15	0	0.12	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product52_true.cil.o3.dl.smt2	0.14	0	0.16	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product53_true.cil.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product54_true.cil.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product55_true.cil.o3.dl.smt2	0.19	0	0.15	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product56_true.cil.o3.dl.smt2	0.19	0	0.23	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product57_true.cil.o3.dl.smt2	0.06	0	0.06	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product58_true.cil.o3.dl.smt2	0.07	0	0.06	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product59_true.cil.o3.dl.smt2	0.24	0	0.18	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product60_true.cil.o3.dl.smt2	0.2	0	0.24	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product61_true.cil.o3.dl.smt2	0.07	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product62_true.cil.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product63_true.cil.o3.dl.smt2	0.18	0	0.19	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_product64_true.cil.o3.dl.smt2	0.24	0	0.18	0
../../benchmarks/svcomp14/product-lines/minepump_spec4_productSimulator_false.cil.o3.dl.smt2	0.4	0	0.38	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product33_true.cil.o3.dl.smt2	0.05	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product34_true.cil.o3.dl.smt2	0.05	0	0.04	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product35_true.cil.o3.dl.smt2	0.12	0	0.07	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product36_true.cil.o3.dl.smt2	0.14	0	0.15	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product37_true.cil.o3.dl.smt2	0.16	0	0.14	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product38_true.cil.o3.dl.smt2	0.16	0	0.14	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product39_true.cil.o3.dl.smt2	0.26	0	0.24	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product40_true.cil.o3.dl.smt2	0.32	0	0.18	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product41_true.cil.o3.dl.smt2	0.1	0	0.13	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product42_true.cil.o3.dl.smt2	0.1	0	0.12	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product43_true.cil.o3.dl.smt2	0.21	0	0.18	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product44_true.cil.o3.dl.smt2	0.22	0	0.16	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product45_true.cil.o3.dl.smt2	0.18	0	0.14	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product46_true.cil.o3.dl.smt2	0.17	0	0.14	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product47_true.cil.o3.dl.smt2	0.26	0	0.22	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product48_true.cil.o3.dl.smt2	0.21	0	0.2	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product49_true.cil.o3.dl.smt2	0.16	0	0.05	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product50_true.cil.o3.dl.smt2	0.16	0	0.06	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product51_true.cil.o3.dl.smt2	0.22	0	0.36	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product52_true.cil.o3.dl.smt2	0.26	0	0.19	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product53_true.cil.o3.dl.smt2	0.12	0	0.15	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product54_true.cil.o3.dl.smt2	0.19	0	0.12	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product55_true.cil.o3.dl.smt2	0.33	0	0.3	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product56_true.cil.o3.dl.smt2	0.18	0	0.21	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product57_true.cil.o3.dl.smt2	0.18	0	0.14	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product58_true.cil.o3.dl.smt2	0.16	0	0.14	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product59_true.cil.o3.dl.smt2	0.25	0	0.23	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product60_true.cil.o3.dl.smt2	0.21	0	0.2	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product61_true.cil.o3.dl.smt2	0.18	0	0.14	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product62_true.cil.o3.dl.smt2	0.18	0	0.14	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product63_true.cil.o3.dl.smt2	0.26	0	0.22	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_product64_true.cil.o3.dl.smt2	0.21	0	0.23	0
../../benchmarks/svcomp14/product-lines/minepump_spec5_productSimulator_true.cil.o3.dl.smt2	0.38	0	0.36	0
../../benchmarks/svcomp14/systemc/token_ring.10_true.cil.o3.dl.smt2	638.92	0	1245.2	0
../../benchmarks/svcomp14/systemc/token_ring.11_false.cil.o3.dl.smt2	11.54	0	51.11	0
../../benchmarks/svcomp14/systemc/token_ring.11_true.cil.o3.dl.smt2	1031.05	0	1800	-9
../../benchmarks/svcomp14/systemc/token_ring.12_false.cil.o3.dl.smt2	34.39	0	375.32	0
../../benchmarks/svcomp14/systemc/token_ring.12_true.cil.o3.dl.smt2	751.78	0	1800	-9
../../benchmarks/svcomp14/systemc/token_ring.13_false.cil.o3.dl.smt2	51.77	0	254.05	0
../../benchmarks/svcomp14/systemc/token_ring.13_true.cil.o3.dl.smt2	1299.19	0	1800	-9
../../benchmarks/svcomp14/systemc/token_ring.14_false.cil.o3.dl.smt2	34.45	0	376.8	0
../../benchmarks/svcomp14/systemc/token_ring.15_false.cil.o3.dl.smt2	51.31	0	253.74	0
../../benchmarks/svcomp14/systemc/toy1_false.cil.o3.dl.smt2	6.44	0	14.62	0
../../benchmarks/svcomp14/systemc/toy2_false.cil.o3.dl.smt2	4.78	0	40.23	0
../../benchmarks/svcomp14/systemc/toy_true.cil.o3.dl.smt2	59.56	0	350.77	0
../../benchmarks/svcomp14/systemc/transmitter.01_false.cil.o3.dl.smt2	0.14	0	0.11	0
../../benchmarks/svcomp14/systemc/transmitter.02_false.cil.o3.dl.smt2	0.13	0	0.1	0
../../benchmarks/svcomp14/systemc/transmitter.03_false.cil.o3.dl.smt2	0.33	0	0.25	0
../../benchmarks/svcomp14/systemc/transmitter.04_false.cil.o3.dl.smt2	0.82	0	0.28	0
../../benchmarks/svcomp14/systemc/transmitter.05_false.cil.o3.dl.smt2	0.52	0	0.38	0
../../benchmarks/svcomp14/systemc/transmitter.06_false.cil.o3.dl.smt2	0.56	0	0.55	0
../../benchmarks/svcomp14/systemc/transmitter.07_false.cil.o3.dl.smt2	0.6	0	0.98	0
../../benchmarks/svcomp14/systemc/transmitter.08_false.cil.o3.dl.smt2	0.84	0	1.32	0
../../benchmarks/svcomp14/systemc/transmitter.09_false.cil.o3.dl.smt2	1.72	0	1.78	0
../../benchmarks/svcomp14/systemc/transmitter.10_false.cil.o3.dl.smt2	1.34	0	2.08	0
../../benchmarks/svcomp14/systemc/transmitter.11_false.cil.o3.dl.smt2	1.85	0	1.26	0
../../benchmarks/svcomp14/systemc/transmitter.12_false.cil.o3.dl.smt2	1.76	0	1.48	0
../../benchmarks/svcomp14/systemc/transmitter.13_false.cil.o3.dl.smt2	6.59	0	2.39	0
../../benchmarks/svcomp14/systemc/transmitter.15_false.cil.o3.dl.smt2	0.16	0	0.21	0
../../benchmarks/svcomp14/systemc/transmitter.16_false.cil.o3.dl.smt2	0.17	0	0.23	0
../../benchmarks/svcomp14/eca/Problem05_40_false.o3.dl.smt2	1677.94	0	1800	-9
../../benchmarks/svcomp14/eca/Problem05_60_false.o3.dl.smt2	63.0	0	91.66	0
../../benchmarks/svcomp14/eca/Problem12_60_false.o3.dl.smt2	10.6	0	15.41	0
../../benchmarks/svcomp14/eca/Problem13_00_false.o3.dl.smt2	10.87	0	11.7	0
../../benchmarks/svcomp14/eca/Problem13_10_false.o3.dl.smt2	18.9	0	31.67	0
../../benchmarks/svcomp14/eca/Problem13_20_false.o3.dl.smt2	34.16	0	63.01	0
../../benchmarks/svcomp14/eca/Problem13_30_false.o3.dl.smt2	15.55	0	52.93	0
../../benchmarks/svcomp14/eca/Problem13_40_false.o3.dl.smt2	10.59	0	13.45	0
../../benchmarks/svcomp14/eca/Problem13_50_false.o3.dl.smt2	17.02	0	24.92	0
../../benchmarks/svcomp14/eca/Problem13_60_false.o3.dl.smt2	10.52	0	12.94	0
../../benchmarks/svcomp14/eca/Problem14_00_true.o3.dl.smt2	5.62	0	8.08	0
../../benchmarks/svcomp14/eca/Problem14_10_false.o3.dl.smt2	6.35	0	8.89	0
../../benchmarks/svcomp14/eca/Problem14_20_true.o3.dl.smt2	1.04	0	0.46	0
../../benchmarks/svcomp14/eca/Problem14_30_true.o3.dl.smt2	1.05	0	0.45	0
../../benchmarks/svcomp14/eca/Problem14_40_false.o3.dl.smt2	5.86	0	8.06	0
../../benchmarks/svcomp14/eca/Problem14_50_true.o3.dl.smt2	4.56	0	8.21	0
../../benchmarks/svcomp14/eca/Problem14_60_false.o3.dl.smt2	0.67	0	0.53	0
../../benchmarks/svcomp14/eca/Problem15_00_false.o3.dl.smt2	2.27	0	2.14	0
../../benchmarks/svcomp14/eca/Problem15_10_false.o3.dl.smt2	3.17	0	3.75	0
../../benchmarks/svcomp14/eca/Problem15_20_false.o3.dl.smt2	2.29	0	2.16	0
../../benchmarks/svcomp14/eca/Problem15_30_false.o3.dl.smt2	3.38	0	3.2	0
../../benchmarks/svcomp14/eca/Problem15_40_false.o3.dl.smt2	2.22	0	1.86	0
../../benchmarks/svcomp14/eca/Problem15_50_false.o3.dl.smt2	3.76	0	3.56	0
../../benchmarks/svcomp14/eca/Problem15_60_false.o3.dl.smt2	2.22	0	2.12	0
../../benchmarks/svcomp14/eca/Problem16_00_false.o3.dl.smt2	1.63	0	1.38	0
../../benchmarks/svcomp14/eca/Problem16_08_false.o3.dl.smt2	52.93	0	63.2	0
../../benchmarks/svcomp14/eca/Problem16_20_false.o3.dl.smt2	33.36	0	40.97	0
../../benchmarks/svcomp14/eca/Problem16_30_false.o3.dl.smt2	47.62	0	64.46	0
../../benchmarks/svcomp14/eca/Problem16_40_false.o3.dl.smt2	49.75	0	68.06	0
../../benchmarks/svcomp14/eca/Problem16_50_true.o3.dl.smt2	3.26	0	1.55	0
../../benchmarks/svcomp14/eca/Problem16_60_false.o3.dl.smt2	1.56	0	1.72	0
../../benchmarks/svcomp14/eca/Problem17_00_false.o3.dl.smt2	3.62	0	3.78	0
../../benchmarks/svcomp14/eca/Problem17_10_false.o3.dl.smt2	3.72	0	3.8	0
../../benchmarks/svcomp14/eca/Problem17_20_false.o3.dl.smt2	3.6	0	3.8	0
../../benchmarks/svcomp14/eca/Problem17_30_false.o3.dl.smt2	3.65	0	3.45	0
../../benchmarks/svcomp14/eca/Problem17_40_false.o3.dl.smt2	3.6	0	3.43	0
../../benchmarks/svcomp14/eca/Problem17_50_false.o3.dl.smt2	3.59	0	3.92	0
../../benchmarks/svcomp14/eca/Problem17_60_false.o3.dl.smt2	3.57	0	3.9	0
../../benchmarks/svcomp14/eca/Problem18_00_false.o3.dl.smt2	7.18	0	128.07	0
../../benchmarks/svcomp14/eca/Problem18_10_false.o3.dl.smt2	6.23	0	94.43	0
../../benchmarks/svcomp14/eca/Problem18_20_false.o3.dl.smt2	7.53	0	45.51	0
../../benchmarks/svcomp14/eca/Problem18_30_false.o3.dl.smt2	6.03	0	53.7	0
../../benchmarks/svcomp14/eca/Problem18_40_false.o3.dl.smt2	7.35	0	45.19	0
../../benchmarks/svcomp14/eca/Problem18_50_false.o3.dl.smt2	5.89	0	71.02	0
../../benchmarks/svcomp14/eca/Problem18_60_false.o3.dl.smt2	7.42	0	7.68	0
../../benchmarks/svcomp14/eca/Problem19_00_false.o3.dl.smt2	213.44	0	464.19	0
../../benchmarks/svcomp14/eca/Problem19_10_false.o3.dl.smt2	184.83	0	411.7	0
../../benchmarks/svcomp14/eca/Problem19_20_false.o3.dl.smt2	210.54	0	290.81	0
../../benchmarks/svcomp14/eca/Problem19_30_false.o3.dl.smt2	125.42	0	106.71	0
../../benchmarks/svcomp14/eca/Problem19_38_false.o3.dl.smt2	72.79	0	146.21	0
../../benchmarks/svcomp14/eca/Problem19_50_false.o3.dl.smt2	259.75	0	618.44	0
../../benchmarks/svcomp14/eca/Problem19_60_false.o3.dl.smt2	42.34	0	46.69	0
../../benchmarks/svcomp14/product-lines/elevator_spec14_productSimulator_false.cil.o3.dl.smt2	0.63	0	0.64	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product01_true.cil.o3.dl.smt2	34.43	0	100.86	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product03_true.cil.o3.dl.smt2	36.87	0	65.06	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product09_true.cil.o3.dl.smt2	45.63	0	31.31	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product11_true.cil.o3.dl.smt2	74.64	0	79.2	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product17_true.cil.o3.dl.smt2	49.61	0	110.4	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product18_false.cil.o3.dl.smt2	2.26	0	4.6	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product19_true.cil.o3.dl.smt2	42.85	0	35.94	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product20_false.cil.o3.dl.smt2	2.02	0	4.07	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product21_true.cil.o3.dl.smt2	270.03	0	377.94	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product22_false.cil.o3.dl.smt2	2.68	0	3.87	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product23_true.cil.o3.dl.smt2	136.83	0	281.34	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product24_false.cil.o3.dl.smt2	2.4	0	6.48	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product25_true.cil.o3.dl.smt2	45.17	0	31.56	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product26_false.cil.o3.dl.smt2	2.32	0	3.46	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product27_true.cil.o3.dl.smt2	43.19	0	85.64	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product28_false.cil.o3.dl.smt2	2.26	0	3.34	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product29_true.cil.o3.dl.smt2	151.97	0	124.55	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product30_false.cil.o3.dl.smt2	2.65	0	4.2	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product31_true.cil.o3.dl.smt2	80.34	0	136.82	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_product32_false.cil.o3.dl.smt2	2.64	0	5.12	0
../../benchmarks/svcomp14/product-lines/elevator_spec1_productSimulator_false.cil.o3.dl.smt2	61.37	0	38.02	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product01_true.cil.o3.dl.smt2	15.51	0	8.56	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product03_true.cil.o3.dl.smt2	10.29	0	10.48	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product09_true.cil.o3.dl.smt2	13.8	0	14.44	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product11_true.cil.o3.dl.smt2	17.27	0	8.4	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product17_true.cil.o3.dl.smt2	7.52	0	17.35	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product18_false.cil.o3.dl.smt2	1.32	0	1.46	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product19_true.cil.o3.dl.smt2	7.04	0	8.58	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product20_false.cil.o3.dl.smt2	1.37	0	1.74	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product21_true.cil.o3.dl.smt2	16.61	0	20.87	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product22_false.cil.o3.dl.smt2	1.5	0	1.85	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product23_true.cil.o3.dl.smt2	16.37	0	21.55	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product24_false.cil.o3.dl.smt2	1.73	0	1.84	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product25_true.cil.o3.dl.smt2	12.52	0	21.79	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product26_false.cil.o3.dl.smt2	1.53	0	1.58	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product27_true.cil.o3.dl.smt2	12.64	0	21.87	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product28_false.cil.o3.dl.smt2	1.44	0	1.47	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product29_true.cil.o3.dl.smt2	17.66	0	41.94	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product30_false.cil.o3.dl.smt2	1.92	0	1.65	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product31_true.cil.o3.dl.smt2	15.29	0	14.56	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_product32_false.cil.o3.dl.smt2	1.62	0	1.94	0
../../benchmarks/svcomp14/product-lines/elevator_spec2_productSimulator_false.cil.o3.dl.smt2	15.3	0	18.13	0
../../benchmarks/svcomp14/product-lines/elevator_spec3_product01_true.cil.o3.dl.smt2	0.06	0	0.06	0
../../benchmarks/svcomp14/product-lines/elevator_spec3_product09_true.cil.o3.dl.smt2	0.06	0	0.07	0
../../benchmarks/svcomp14/product-lines/elevator_spec3_product17_true.cil.o3.dl.smt2	0.07	0	0.06	0
../../benchmarks/svcomp14/product-lines/elevator_spec3_product18_true.cil.o3.dl.smt2	0.13	0	0.13	0
../../benchmarks/svcomp14/product-lines/elevator_spec3_product21_true.cil.o3.dl.smt2	0.1	0	0.11	0
../../benchmarks/svcomp14/product-lines/elevator_spec3_product22_true.cil.o3.dl.smt2	0.23	0	0.22	0
../../benchmarks/svcomp14/product-lines/elevator_spec3_product25_true.cil.o3.dl.smt2	0.07	0	0.07	0
../../benchmarks/svcomp14/product-lines/elevator_spec3_product26_true.cil.o3.dl.smt2	0.15	0	0.16	0
../../benchmarks/svcomp14/product-lines/elevator_spec3_product29_true.cil.o3.dl.smt2	0.11	0	0.12	0
../../benchmarks/svcomp14/product-lines/elevator_spec3_product30_true.cil.o3.dl.smt2	0.27	0	0.28	0
../../benchmarks/svcomp14/product-lines/elevator_spec3_productSimulator_false.cil.o3.dl.smt2	0.92	0	0.95	0
../../benchmarks/svcomp14/product-lines/elevator_spec9_product09_true.cil.o3.dl.smt2	9.29	0	11.15	0
../../benchmarks/svcomp14/product-lines/elevator_spec9_product11_true.cil.o3.dl.smt2	12.71	0	14.12	0
../../benchmarks/svcomp14/product-lines/elevator_spec9_product25_true.cil.o3.dl.smt2	9.74	0	10.04	0
../../benchmarks/svcomp14/product-lines/elevator_spec9_product26_false.cil.o3.dl.smt2	1.36	0	1.79	0
../../benchmarks/svcomp14/product-lines/elevator_spec9_product27_true.cil.o3.dl.smt2	20.03	0	9.85	0
../../benchmarks/svcomp14/product-lines/elevator_spec9_product28_false.cil.o3.dl.smt2	1.47	0	1.51	0
../../benchmarks/svcomp14/product-lines/elevator_spec9_product29_true.cil.o3.dl.smt2	20.12	0	28.43	0
../../benchmarks/svcomp14/product-lines/elevator_spec9_product30_false.cil.o3.dl.smt2	1.77	0	1.84	0
../../benchmarks/svcomp14/product-lines/elevator_spec9_product31_true.cil.o3.dl.smt2	22.01	0	19.51	0
../../benchmarks/svcomp14/product-lines/elevator_spec9_product32_false.cil.o3.dl.smt2	1.92	0	2.06	0
../../benchmarks/svcomp14/product-lines/elevator_spec9_productSimulator_false.cil.o3.dl.smt2	15.22	0	13.23	0
../../benchmarks/svcomp14/product-lines/email_spec0_product16_false.cil.o3.dl.smt2	0.42	0	0.31	0
../../benchmarks/svcomp14/product-lines/email_spec0_product21_false.cil.o3.dl.smt2	2.31	0	1.66	0
../../benchmarks/svcomp14/product-lines/email_spec0_product22_false.cil.o3.dl.smt2	0.75	0	0.68	0
../../benchmarks/svcomp14/product-lines/email_spec0_product26_false.cil.o3.dl.smt2	2.18	0	2.2	0
../../benchmarks/svcomp14/product-lines/email_spec0_product31_false.cil.o3.dl.smt2	0.72	0	0.52	0
../../benchmarks/svcomp14/product-lines/email_spec0_product33_false.cil.o3.dl.smt2	1.46	0	1.13	0
../../benchmarks/svcomp14/product-lines/email_spec0_product34_false.cil.o3.dl.smt2	3.92	0	3.18	0
../../benchmarks/svcomp14/product-lines/email_spec0_product35_false.cil.o3.dl.smt2	4.78	0	3.6	0
../../benchmarks/svcomp14/product-lines/email_spec0_productSimulator_false.cil.o3.dl.smt2	62.19	0	44.14	0
../../benchmarks/svcomp14/product-lines/email_spec11_product15_false.cil.o3.dl.smt2	0.33	0	0.33	0
../../benchmarks/svcomp14/product-lines/email_spec11_product20_false.cil.o3.dl.smt2	2.21	0	1.83	0
../../benchmarks/svcomp14/product-lines/email_spec11_product22_false.cil.o3.dl.smt2	0.84	0	0.69	0
../../benchmarks/svcomp14/product-lines/email_spec11_product26_false.cil.o3.dl.smt2	2.52	0	2.64	0
../../benchmarks/svcomp14/product-lines/email_spec11_product30_false.cil.o3.dl.smt2	0.48	0	0.35	0
../../benchmarks/svcomp14/product-lines/email_spec11_product32_false.cil.o3.dl.smt2	2.53	0	2.75	0
../../benchmarks/svcomp14/product-lines/email_spec11_product33_false.cil.o3.dl.smt2	1.31	0	0.92	0
../../benchmarks/svcomp14/product-lines/email_spec11_product35_false.cil.o3.dl.smt2	4.36	0	3.79	0
../../benchmarks/svcomp14/product-lines/email_spec11_productSimulator_false.cil.o3.dl.smt2	88.37	0	71.4	0
../../benchmarks/svcomp14/product-lines/email_spec1_product14_false.cil.o3.dl.smt2	0.68	0	0.93	0
../../benchmarks/svcomp14/product-lines/email_spec1_product15_false.cil.o3.dl.smt2	0.91	0	0.61	0
../../benchmarks/svcomp14/product-lines/email_spec1_product16_false.cil.o3.dl.smt2	0.66	0	0.68	0
../../benchmarks/svcomp14/product-lines/email_spec1_product20_false.cil.o3.dl.smt2	3.0	0	2.71	0
../../benchmarks/svcomp14/product-lines/email_spec1_product21_false.cil.o3.dl.smt2	2.43	0	2.17	0
../../benchmarks/svcomp14/product-lines/email_spec1_product22_false.cil.o3.dl.smt2	1.03	0	1.13	0
../../benchmarks/svcomp14/product-lines/email_spec1_product26_false.cil.o3.dl.smt2	3.68	0	5.5	0
../../benchmarks/svcomp14/product-lines/email_spec1_product29_false.cil.o3.dl.smt2	1.28	0	0.85	0
../../benchmarks/svcomp14/product-lines/email_spec1_product30_false.cil.o3.dl.smt2	0.85	0	0.8	0
../../benchmarks/svcomp14/product-lines/email_spec1_product31_false.cil.o3.dl.smt2	0.99	0	0.99	0
../../benchmarks/svcomp14/product-lines/email_spec1_product32_false.cil.o3.dl.smt2	4.68	0	4.25	0
../../benchmarks/svcomp14/product-lines/email_spec1_product33_false.cil.o3.dl.smt2	2.08	0	1.8	0
../../benchmarks/svcomp14/product-lines/email_spec1_product34_false.cil.o3.dl.smt2	4.11	0	3.66	0
../../benchmarks/svcomp14/product-lines/email_spec1_product35_false.cil.o3.dl.smt2	4.99	0	4.48	0
../../benchmarks/svcomp14/product-lines/email_spec1_productSimulator_false.cil.o3.dl.smt2	32.16	0	31.65	0
../../benchmarks/svcomp14/product-lines/email_spec27_product13_true.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14/product-lines/email_spec27_product17_false.cil.o3.dl.smt2	1.3	0	1.08	0
../../benchmarks/svcomp14/product-lines/email_spec27_product18_false.cil.o3.dl.smt2	0.77	0	0.54	0
../../benchmarks/svcomp14/product-lines/email_spec27_product19_false.cil.o3.dl.smt2	1.12	0	0.87	0
../../benchmarks/svcomp14/product-lines/email_spec27_product23_false.cil.o3.dl.smt2	3.75	0	2.45	0
../../benchmarks/svcomp14/product-lines/email_spec27_product24_false.cil.o3.dl.smt2	1.24	0	1.44	0
../../benchmarks/svcomp14/product-lines/email_spec27_product25_false.cil.o3.dl.smt2	3.73	0	2.7	0
../../benchmarks/svcomp14/product-lines/email_spec27_product27_false.cil.o3.dl.smt2	4.13	0	4.39	0
../../benchmarks/svcomp14/product-lines/email_spec27_product28_true.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14/product-lines/email_spec27_product29_false.cil.o3.dl.smt2	1.41	0	1.84	0
../../benchmarks/svcomp14/product-lines/email_spec27_product30_false.cil.o3.dl.smt2	0.97	0	0.69	0
../../benchmarks/svcomp14/product-lines/email_spec27_product31_false.cil.o3.dl.smt2	1.48	0	1.45	0
../../benchmarks/svcomp14/product-lines/email_spec27_product32_false.cil.o3.dl.smt2	5.19	0	3.56	0
../../benchmarks/svcomp14/product-lines/email_spec27_product33_false.cil.o3.dl.smt2	1.98	0	1.5	0
../../benchmarks/svcomp14/product-lines/email_spec27_product34_false.cil.o3.dl.smt2	5.33	0	5.36	0
../../benchmarks/svcomp14/product-lines/email_spec27_product35_false.cil.o3.dl.smt2	6.67	0	5.73	0
../../benchmarks/svcomp14/product-lines/email_spec27_productSimulator_false.cil.o3.dl.smt2	336.52	0	347.99	0
../../benchmarks/svcomp14/product-lines/email_spec3_product13_false.cil.o3.dl.smt2	0.04	0	0.08	0
../../benchmarks/svcomp14/product-lines/email_spec3_product17_false.cil.o3.dl.smt2	0.17	0	0.12	0
../../benchmarks/svcomp14/product-lines/email_spec3_product18_false.cil.o3.dl.smt2	0.05	0	0.12	0
../../benchmarks/svcomp14/product-lines/email_spec3_product19_false.cil.o3.dl.smt2	0.16	0	0.11	0
../../benchmarks/svcomp14/product-lines/email_spec3_product23_false.cil.o3.dl.smt2	0.76	0	0.56	0
../../benchmarks/svcomp14/product-lines/email_spec3_product24_false.cil.o3.dl.smt2	0.22	0	0.19	0
../../benchmarks/svcomp14/product-lines/email_spec3_product25_false.cil.o3.dl.smt2	0.92	0	0.74	0
../../benchmarks/svcomp14/product-lines/email_spec3_product27_false.cil.o3.dl.smt2	1.03	0	0.79	0
../../benchmarks/svcomp14/product-lines/email_spec3_product28_false.cil.o3.dl.smt2	0.05	0	0.11	0
../../benchmarks/svcomp14/product-lines/email_spec3_product29_false.cil.o3.dl.smt2	0.24	0	0.18	0
../../benchmarks/svcomp14/product-lines/email_spec3_product30_false.cil.o3.dl.smt2	0.06	0	0.16	0
../../benchmarks/svcomp14/product-lines/email_spec3_product31_false.cil.o3.dl.smt2	0.24	0	0.14	0
../../benchmarks/svcomp14/product-lines/email_spec3_product32_false.cil.o3.dl.smt2	1.53	0	1.22	0
../../benchmarks/svcomp14/product-lines/email_spec3_product33_false.cil.o3.dl.smt2	0.53	0	0.36	0
../../benchmarks/svcomp14/product-lines/email_spec3_product34_false.cil.o3.dl.smt2	1.86	0	1.53	0
../../benchmarks/svcomp14/product-lines/email_spec3_product35_false.cil.o3.dl.smt2	2.25	0	1.78	0
../../benchmarks/svcomp14/product-lines/email_spec3_productSimulator_false.cil.o3.dl.smt2	17.29	0	14.72	0
../../benchmarks/svcomp14/product-lines/email_spec4_product18_false.cil.o3.dl.smt2	0.68	0	0.61	0
../../benchmarks/svcomp14/product-lines/email_spec4_product19_false.cil.o3.dl.smt2	0.56	0	0.58	0
../../benchmarks/svcomp14/product-lines/email_spec4_product23_false.cil.o3.dl.smt2	1.98	0	2.36	0
../../benchmarks/svcomp14/product-lines/email_spec4_product24_false.cil.o3.dl.smt2	0.87	0	0.71	0
../../benchmarks/svcomp14/product-lines/email_spec4_product25_false.cil.o3.dl.smt2	1.89	0	1.46	0
../../benchmarks/svcomp14/product-lines/email_spec4_product27_false.cil.o3.dl.smt2	1.92	0	2.18	0
../../benchmarks/svcomp14/product-lines/email_spec4_product30_false.cil.o3.dl.smt2	0.82	0	0.6	0
../../benchmarks/svcomp14/product-lines/email_spec4_product31_false.cil.o3.dl.smt2	1.06	0	0.8	0
../../benchmarks/svcomp14/product-lines/email_spec4_product32_false.cil.o3.dl.smt2	3.72	0	3.45	0
../../benchmarks/svcomp14/product-lines/email_spec4_product33_false.cil.o3.dl.smt2	1.44	0	1.67	0
../../benchmarks/svcomp14/product-lines/email_spec4_product34_false.cil.o3.dl.smt2	2.26	0	2.58	0
../../benchmarks/svcomp14/product-lines/email_spec4_product35_false.cil.o3.dl.smt2	6.02	0	3.99	0
../../benchmarks/svcomp14/product-lines/email_spec4_productSimulator_false.cil.o3.dl.smt2	24.87	0	22.52	0
../../benchmarks/svcomp14/product-lines/email_spec6_product12_false.cil.o3.dl.smt2	0.45	0	0.73	0
../../benchmarks/svcomp14/product-lines/email_spec6_product14_false.cil.o3.dl.smt2	0.88	0	0.69	0
../../benchmarks/svcomp14/product-lines/email_spec6_product15_false.cil.o3.dl.smt2	0.34	0	0.66	0
../../benchmarks/svcomp14/product-lines/email_spec6_product16_false.cil.o3.dl.smt2	0.65	0	0.35	0
../../benchmarks/svcomp14/product-lines/email_spec6_product20_false.cil.o3.dl.smt2	2.58	0	2.05	0
../../benchmarks/svcomp14/product-lines/email_spec6_product21_false.cil.o3.dl.smt2	2.53	0	2.42	0
../../benchmarks/svcomp14/product-lines/email_spec6_product22_false.cil.o3.dl.smt2	0.91	0	0.56	0
../../benchmarks/svcomp14/product-lines/email_spec6_product26_false.cil.o3.dl.smt2	4.61	0	2.59	0
../../benchmarks/svcomp14/product-lines/email_spec6_product28_false.cil.o3.dl.smt2	0.46	0	0.7	0
../../benchmarks/svcomp14/product-lines/email_spec6_product29_false.cil.o3.dl.smt2	0.89	0	0.94	0
../../benchmarks/svcomp14/product-lines/email_spec6_product30_false.cil.o3.dl.smt2	0.39	0	0.49	0
../../benchmarks/svcomp14/product-lines/email_spec6_product31_false.cil.o3.dl.smt2	0.71	0	0.46	0
../../benchmarks/svcomp14/product-lines/email_spec6_product32_false.cil.o3.dl.smt2	2.42	0	3.07	0
../../benchmarks/svcomp14/product-lines/email_spec6_product33_false.cil.o3.dl.smt2	1.03	0	1.05	0
../../benchmarks/svcomp14/product-lines/email_spec6_product34_false.cil.o3.dl.smt2	3.51	0	3.08	0
../../benchmarks/svcomp14/product-lines/email_spec6_product35_false.cil.o3.dl.smt2	4.17	0	4.05	0
../../benchmarks/svcomp14/product-lines/email_spec6_productSimulator_false.cil.o3.dl.smt2	22.45	0	24.2	0
../../benchmarks/svcomp14/product-lines/email_spec7_product28_false.cil.o3.dl.smt2	0.55	0	0.6	0
../../benchmarks/svcomp14/product-lines/email_spec7_product29_false.cil.o3.dl.smt2	0.97	0	0.9	0
../../benchmarks/svcomp14/product-lines/email_spec7_product30_false.cil.o3.dl.smt2	0.76	0	0.55	0
../../benchmarks/svcomp14/product-lines/email_spec7_product31_false.cil.o3.dl.smt2	0.64	0	0.49	0
../../benchmarks/svcomp14/product-lines/email_spec7_product32_false.cil.o3.dl.smt2	2.67	0	2.34	0
../../benchmarks/svcomp14/product-lines/email_spec7_product33_false.cil.o3.dl.smt2	1.31	0	0.81	0
../../benchmarks/svcomp14/product-lines/email_spec7_product34_false.cil.o3.dl.smt2	3.71	0	2.3	0
../../benchmarks/svcomp14/product-lines/email_spec7_product35_false.cil.o3.dl.smt2	3.67	0	3.13	0
../../benchmarks/svcomp14/product-lines/email_spec7_productSimulator_false.cil.o3.dl.smt2	15.58	0	14.04	0
../../benchmarks/svcomp14/product-lines/email_spec8_product14_true.cil.o3.dl.smt2	0.36	0	0.47	0
../../benchmarks/svcomp14/product-lines/email_spec8_product15_false.cil.o3.dl.smt2	1.04	0	0.67	0
../../benchmarks/svcomp14/product-lines/email_spec8_product16_false.cil.o3.dl.smt2	1.02	0	0.96	0
../../benchmarks/svcomp14/product-lines/email_spec8_product20_false.cil.o3.dl.smt2	2.28	0	1.7	0
../../benchmarks/svcomp14/product-lines/email_spec8_product21_false.cil.o3.dl.smt2	2.54	0	2.12	0
../../benchmarks/svcomp14/product-lines/email_spec8_product22_false.cil.o3.dl.smt2	1.37	0	1.23	0
../../benchmarks/svcomp14/product-lines/email_spec8_product26_false.cil.o3.dl.smt2	4.24	0	3.86	0
../../benchmarks/svcomp14/product-lines/email_spec8_product29_true.cil.o3.dl.smt2	0.32	0	0.71	0
../../benchmarks/svcomp14/product-lines/email_spec8_product30_false.cil.o3.dl.smt2	0.68	0	1.07	0
../../benchmarks/svcomp14/ssh/s3_clnt.blast.01_false.i.cil.o3.dl.smt2	1.26	0	2.06	0
../../benchmarks/svcomp14/ssh/s3_clnt.blast.01_true.i.cil.o3.dl.smt2	10.06	0	14.01	0
../../benchmarks/svcomp14/ssh/s3_clnt.blast.02_false.i.cil.o3.dl.smt2	0.87	0	0.8	0
../../benchmarks/svcomp14/ssh/s3_clnt.blast.02_true.i.cil.o3.dl.smt2	28.82	0	43.03	0
../../benchmarks/svcomp14/ssh/s3_clnt.blast.03_false.i.cil.o3.dl.smt2	0.53	0	0.69	0
../../benchmarks/svcomp14/ssh/s3_clnt.blast.03_true.i.cil.o3.dl.smt2	26.35	0	106.75	0
../../benchmarks/svcomp14/ssh/s3_clnt.blast.04_false.i.cil.o3.dl.smt2	0.97	0	0.7	0
../../benchmarks/svcomp14/ssh/s3_clnt.blast.04_true.i.cil.o3.dl.smt2	14.58	0	13.13	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.01_false.i.cil.o3.dl.smt2	0.89	0	0.89	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.01_true.i.cil.o3.dl.smt2	119.49	0	391.08	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.02_false.i.cil.o3.dl.smt2	0.34	0	0.28	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.02_true.i.cil.o3.dl.smt2	365.52	0	594.57	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.03_false.i.cil.o3.dl.smt2	0.29	0	0.32	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.04_false.i.cil.o3.dl.smt2	0.52	0	0.38	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.06_false.i.cil.o3.dl.smt2	2.68	0	3.09	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.07_false.i.cil.o3.dl.smt2	1.46	0	1.23	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.07_true.i.cil.o3.dl.smt2	255.14	0	718.4	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.08_false.i.cil.o3.dl.smt2	8.76	0	11.92	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.08_true.i.cil.o3.dl.smt2	59.56	0	530.14	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.09_false.i.cil.o3.dl.smt2	1.23	0	1.7	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.09_true.i.cil.o3.dl.smt2	236.67	0	990.46	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.10_false.i.cil.o3.dl.smt2	12.5	0	12.88	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.10_true.i.cil.o3.dl.smt2	49.7	0	120.31	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.11_false.i.cil.o3.dl.smt2	1.0	0	1.03	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.11_true.i.cil.o3.dl.smt2	65.22	0	704.58	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.12_false.i.cil.o3.dl.smt2	1.76	0	2.64	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.12_true.i.cil.o3.dl.smt2	174.6	0	814.57	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.13_false.i.cil.o3.dl.smt2	1.49	0	1.44	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.13_true.i.cil.o3.dl.smt2	96.77	0	674.5	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.14_false.i.cil.o3.dl.smt2	2.88	0	2.44	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.14_true.i.cil.o3.dl.smt2	408.17	0	998.53	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.15_false.i.cil.o3.dl.smt2	14.61	0	18.32	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.15_true.i.cil.o3.dl.smt2	111.4	0	334.7	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.16_false.i.cil.o3.dl.smt2	2.62	0	2.84	0
../../benchmarks/svcomp14/ssh/s3_srvr.blast.16_true.i.cil.o3.dl.smt2	339.01	0	1800	-9
../../benchmarks/svcomp14/ssh-simplified/s3_clnt_1_false.cil.o3.dl.smt2	1.1	0	0.63	0
../../benchmarks/svcomp14/ssh-simplified/s3_clnt_1_true.cil.o3.dl.smt2	16.5	0	22.83	0
../../benchmarks/svcomp14/ssh-simplified/s3_clnt_2_false.cil.o3.dl.smt2	0.92	0	0.64	0
../../benchmarks/svcomp14/ssh-simplified/s3_clnt_2_true.cil.o3.dl.smt2	44.67	0	63.52	0
../../benchmarks/svcomp14/ssh-simplified/s3_clnt_3_false.cil.o3.dl.smt2	1.35	0	1.0	0
../../benchmarks/svcomp14/ssh-simplified/s3_clnt_3_true.cil.o3.dl.smt2	55.99	0	43.01	0
../../benchmarks/svcomp14/ssh-simplified/s3_clnt_4_false.cil.o3.dl.smt2	1.11	0	0.63	0
../../benchmarks/svcomp14/ssh-simplified/s3_clnt_4_true.cil.o3.dl.smt2	16.83	0	28.97	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_10_false.cil.o3.dl.smt2	0.46	0	0.39	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_11_false.cil.o3.dl.smt2	3.36	0	3.81	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_12_false.cil.o3.dl.smt2	3.77	0	4.09	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_13_false.cil.o3.dl.smt2	1.17	0	1.01	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_14_false.cil.o3.dl.smt2	0.37	0	0.34	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_1a_true.cil.o3.dl.smt2	0.27	0	0.28	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_1b_true.cil.o3.dl.smt2	0.13	0	0.12	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_1_false.cil.o3.dl.smt2	0.28	0	0.23	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_2_false.cil.o3.dl.smt2	0.27	0	0.18	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_2_true.cil.o3.dl.smt2	261.74	0	502.7	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_3_true.cil.o3.dl.smt2	56.44	0	80.8	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_4_true.cil.o3.dl.smt2	50.55	0	99.73	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_6_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_6_true.cil.o3.dl.smt2	1800	-9	103.53	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_7_true.cil.o3.dl.smt2	232.84	0	839.29	0
../../benchmarks/svcomp14/ssh-simplified/s3_srvr_8_true.cil.o3.dl.smt2	83.39	0	116.8	0
../../benchmarks/svcomp14/systemc/kundu1_false.cil.o3.dl.smt2	3.88	0	4.68	0
../../benchmarks/svcomp14/systemc/kundu2_false.cil.o3.dl.smt2	6.17	0	14.98	0
../../benchmarks/svcomp14/systemc/mem_slave_tlm.1_true.cil.o3.dl.smt2	188.9	0	398.86	0
../../benchmarks/svcomp14/systemc/mem_slave_tlm.2_true.cil.o3.dl.smt2	548.1	0	1800	-9
../../benchmarks/svcomp14/systemc/pc_sfifo_1_false.cil.o3.dl.smt2	0.12	0	0.12	0
../../benchmarks/svcomp14/systemc/pc_sfifo_1_true.cil.o3.dl.smt2	0.43	0	1.13	0
../../benchmarks/svcomp14/systemc/pc_sfifo_2_false.cil.o3.dl.smt2	0.18	0	0.21	0
../../benchmarks/svcomp14/systemc/pc_sfifo_2_true.cil.o3.dl.smt2	22.27	0	1800	-9
../../benchmarks/svcomp14/systemc/pc_sfifo_3_true.cil.o3.dl.smt2	0.59	0	1.15	0
../../benchmarks/svcomp14/systemc/pipeline_false.cil.o3.dl.smt2	7.84	0	10.17	0
../../benchmarks/svcomp14/systemc/pipeline_true.cil.o3.dl.smt2	15.27	0	136.85	0
../../benchmarks/svcomp14/systemc/token_ring.01_false.cil.o3.dl.smt2	0.21	0	0.21	0
../../benchmarks/svcomp14/systemc/token_ring.01_true.cil.o3.dl.smt2	0.6	0	0.46	0
../../benchmarks/svcomp14/systemc/token_ring.02_false.cil.o3.dl.smt2	0.23	0	0.41	0
../../benchmarks/svcomp14/systemc/token_ring.02_true.cil.o3.dl.smt2	0.99	0	1.6	0
../../benchmarks/svcomp14/systemc/token_ring.03_false.cil.o3.dl.smt2	0.54	0	0.68	0
../../benchmarks/svcomp14/systemc/token_ring.03_true.cil.o3.dl.smt2	5.8	0	5.64	0
../../benchmarks/svcomp14/systemc/token_ring.04_false.cil.o3.dl.smt2	0.78	0	1.79	0
../../benchmarks/svcomp14/systemc/token_ring.04_true.cil.o3.dl.smt2	12.28	0	15.43	0
../../benchmarks/svcomp14/systemc/token_ring.05_false.cil.o3.dl.smt2	1.18	0	2.44	0
../../benchmarks/svcomp14/systemc/token_ring.05_true.cil.o3.dl.smt2	12.86	0	55.88	0
../../benchmarks/svcomp14/systemc/token_ring.06_false.cil.o3.dl.smt2	1.54	0	4.45	0
../../benchmarks/svcomp14/systemc/token_ring.06_true.cil.o3.dl.smt2	86.71	0	107.45	0
../../benchmarks/svcomp14/systemc/token_ring.07_false.cil.o3.dl.smt2	1.88	0	6.2	0
../../benchmarks/svcomp14/systemc/token_ring.07_true.cil.o3.dl.smt2	102.81	0	165.26	0
../../benchmarks/svcomp14/systemc/token_ring.08_false.cil.o3.dl.smt2	3.16	0	15.76	0
../../benchmarks/svcomp14/systemc/token_ring.08_true.cil.o3.dl.smt2	88.67	0	226.14	0
../../benchmarks/svcomp14/systemc/token_ring.09_false.cil.o3.dl.smt2	2.43	0	6.46	0
../../benchmarks/svcomp14/systemc/token_ring.09_true.cil.o3.dl.smt2	465.55	0	401.53	0
../../benchmarks/svcomp14/systemc/token_ring.10_false.cil.o3.dl.smt2	8.15	0	7.68	0


==> figures/plots/dat/outlined.dat <==
# File Eager-Query Eager-Status Pdr-Query Pdr-Status
../../benchmarks/svcomp14_outlined/eca/Problem01_00_true.o3.dl.smt2	2.56	0	3.31	0
../../benchmarks/svcomp14_outlined/eca/Problem01_10_true.o3.dl.smt2	2.94	0	2.16	0
../../benchmarks/svcomp14_outlined/eca/Problem01_20_false.o3.dl.smt2	4.69	0	5.04	0
../../benchmarks/svcomp14_outlined/eca/Problem01_30_true.o3.dl.smt2	3.48	0	3.31	0
../../benchmarks/svcomp14_outlined/eca/Problem01_40_true.o3.dl.smt2	5.31	0	3.11	0
../../benchmarks/svcomp14_outlined/eca/Problem01_50_false.o3.dl.smt2	2.63	0	3.88	0
../../benchmarks/svcomp14_outlined/eca/Problem01_60_false.o3.dl.smt2	0.51	0	0.44	0
../../benchmarks/svcomp14_outlined/eca/Problem02_00_true.o3.dl.smt2	4.25	0	2.88	0
../../benchmarks/svcomp14_outlined/eca/Problem02_10_true.o3.dl.smt2	3.51	0	3.8	0
../../benchmarks/svcomp14_outlined/eca/Problem02_20_true.o3.dl.smt2	5.41	0	3.86	0
../../benchmarks/svcomp14_outlined/eca/Problem02_30_true.o3.dl.smt2	3.91	0	7.32	0
../../benchmarks/svcomp14_outlined/eca/Problem02_40_true.o3.dl.smt2	6.28	0	6.07	0
../../benchmarks/svcomp14_outlined/eca/Problem02_50_false.o3.dl.smt2	4.26	0	2.9	0
../../benchmarks/svcomp14_outlined/eca/Problem02_60_false.o3.dl.smt2	2.46	0	1.86	0
../../benchmarks/svcomp14_outlined/eca/Problem03_00_true.o3.dl.smt2	416.16	0	534.77	0
../../benchmarks/svcomp14_outlined/eca/Problem03_10_true.o3.dl.smt2	416.37	0	718.7	0
../../benchmarks/svcomp14_outlined/eca/Problem03_20_true.o3.dl.smt2	578.32	0	323.92	0
../../benchmarks/svcomp14_outlined/eca/Problem03_30_true.o3.dl.smt2	73.41	0	73.03	0
../../benchmarks/svcomp14_outlined/eca/Problem03_40_true.o3.dl.smt2	298.06	0	289.23	0
../../benchmarks/svcomp14_outlined/eca/Problem03_50_false.o3.dl.smt2	143.3	0	82.89	0
../../benchmarks/svcomp14_outlined/eca/Problem03_60_false.o3.dl.smt2	16.0	0	13.96	0
../../benchmarks/svcomp14_outlined/eca/Problem04_00_true.o3.dl.smt2	192.68	0	607.42	0
../../benchmarks/svcomp14_outlined/eca/Problem04_10_true.o3.dl.smt2	323.36	0	590.71	0
../../benchmarks/svcomp14_outlined/eca/Problem04_20_true.o3.dl.smt2	297.21	0	1800	-9
../../benchmarks/svcomp14_outlined/eca/Problem04_30_true.o3.dl.smt2	560.94	0	462.89	0
../../benchmarks/svcomp14_outlined/eca/Problem04_50_true.o3.dl.smt2	180.29	0	177.79	0
../../benchmarks/svcomp14_outlined/eca/Problem04_60_false.o3.dl.smt2	25.49	0	24.58	0
../../benchmarks/svcomp14_outlined/eca/Problem05_60_false.o3.dl.smt2	87.65	0	85.61	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_false_drivers-block-virtio_blk-ko--101_1a--39a1d13-1.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_false_drivers-block-virtio_blk-ko--101_1a--39a1d13.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_false_drivers-hwmon-s3c-hwmon-ko--130_7a--af3071a-1.o3.dl.smt2	0.09	0	0.08	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_false_drivers-media-rc-imon--32_7a--a9e7fb5-1.o3.dl.smt2	0.83	0	0.96	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_false_drivers-net-slip-ko--108_1a--1b0b0ac-1.o3.dl.smt2	0.57	0	0.53	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_false_drivers-staging-comedi-drivers-ni_6527-ko--107_1a--adbbc36-1.o3.dl.smt2	0.08	0	0.08	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_false_drivers-staging-comedi-drivers-ni_65xx-ko--107_1a--adbbc36-1.o3.dl.smt2	0.14	0	0.12	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_false_drivers-staging-comedi-drivers-ni_660x-ko--107_1a--adbbc36-1.o3.dl.smt2	0.21	0	0.22	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_false_drivers-staging-comedi-drivers-ni_670x-ko--107_1a--adbbc36-1.o3.dl.smt2	0.12	0	0.12	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_false_drivers-usb-gadget-g_printer-ko--106_1a--2b9ec6c-1.o3.dl.smt2	2.76	0	2.85	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_false_sound-oss-opl3-ko--111_1a--42f9f8d-1.o3.dl.smt2	0.07	0	0.07	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_true_drivers-hwmon-ibmpex-ko--130_7a--d631323.o3.dl.smt2	1.9	0	1800	-9
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_true_drivers-hwmon-s3c-hwmon-ko--130_7a--af3071a.o3.dl.smt2	0.29	0	0.33	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_true_drivers-net-slip-ko--108_1a--1b0b0ac.o3.dl.smt2	0.34	0	0.33	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/m0_true_drivers-usb-gadget-g_printer-ko--106_1a--2b9ec6c.o3.dl.smt2	3.01	0	2.78	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/main3_false_drivers-staging-usbip-vhci-hcd-ko--132_1a--927c3fa.o3.dl.smt2	0.34	0	0.34	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/main4_false_drivers-media-video-tlg2300-poseidon-ko--32_7a--4a349aa-1.o3.dl.smt2	0.37	0	0.35	0
../../benchmarks/svcomp14_outlined/ldv-commit-tester/main4_false_drivers-media-video-tlg2300-poseidon-ko--32_7a--4a349aa.o3.dl.smt2	0.37	0	0.35	0
../../benchmarks/svcomp14_outlined/ldv-consumption/32_7a_cilled_false_linux-3.8-rc1-32_7a-drivers--mmc--host--vub300.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	2.16	0	2.2	0
../../benchmarks/svcomp14_outlined/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-drivers--gpu--drm--ttm--ttm.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	2.09	0	2.64	0
../../benchmarks/svcomp14_outlined/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-drivers--media--dvb-core--dvb-core.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	1.71	0	1.81	0
../../benchmarks/svcomp14_outlined/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-drivers--media--v4l2-core--videobuf-dma-contig.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	15.41	0	10.21	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/module_get_put-drivers-block-drbd-drbd.ko_false.cil.out.i.pp.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/module_get_put-drivers-block-loop.ko_false.cil.out.i.pp.o3.dl.smt2	11.4	0	158.39	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/module_get_put-drivers-isdn-gigaset-gigaset.ko_false.cil.out.i.pp.o3.dl.smt2	0.33	0	0.3	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/module_get_put-drivers-isdn-mISDN-mISDN_core.ko_false.cil.out.i.pp.o3.dl.smt2	0.22	0	0.18	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/module_get_put-drivers-net-ppp_generic.ko_false.cil.out.i.pp.o3.dl.smt2	9.76	0	10.7	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/module_get_put-drivers-net-wan-farsync.ko_false.cil.out.i.pp.o3.dl.smt2	1.67	0	1.72	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/module_get_put-drivers-usb-core-usbcore.ko_false.cil.out.i.pp.o3.dl.smt2	0.1	0	0.08	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/usb_urb-drivers-hid-usbhid-usbmouse.ko_false.cil.out.i.pp.o3.dl.smt2	0.59	0	0.7	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/usb_urb-drivers-input-misc-keyspan_remote.ko_false.cil.out.i.pp.o3.dl.smt2	0.57	0	0.52	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/usb_urb-drivers-input-tablet-kbtab.ko_true.cil.out.i.pp.o3.dl.smt2	0.74	0	0.66	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/usb_urb-drivers-media-dvb-ttusb-dec-ttusb_dec.ko_false.cil.out.i.pp.o3.dl.smt2	110.52	0	112.42	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/usb_urb-drivers-net-can-usb-ems_usb.ko_false.cil.out.i.pp.o3.dl.smt2	0.52	0	0.59	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/usb_urb-drivers-net-usb-catc.ko_false.cil.out.i.pp.o3.dl.smt2	0.37	0	0.41	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/usb_urb-drivers-staging-lirc-lirc_imon.ko_false.cil.out.i.pp.o3.dl.smt2	0.32	0	0.37	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.0/usb_urb-drivers-usb-misc-iowarrior.ko_false.cil.out.i.pp.o3.dl.smt2	0.79	0	0.76	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--gpu--drm--vmwgfx--vmwgfx.ko-ldv_main3_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	4.7	0	4.58	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--input--mousedev.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	5.61	0	5.87	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--input--mouse--synaptics_usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.83	0	0.53	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--isdn--capi--kernelcapi.ko-ldv_main3_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.09	0	0.08	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--media--dvb--dvb-usb--dvb-usb-dib0700.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.07	0	1800	-9
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--media--video--mem2mem_testdev.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.38	0	0.33	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--media--video--vivi.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	1.12	0	1800	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--mtd--chips--cfi_cmdset_0001.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	587.01	0	1800	-9
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--net--phy--dp83640.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	2.82	0	2.84	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--net--wireless--p54--p54usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.35	0	0.85	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--staging--keucr--keucr.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--usb--image--microtek.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--usb--storage--usb-storage.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--video--aty--atyfb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	8.7	0	10.2	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/43_1a_cilled_false_ok_linux-43_1a-drivers--misc--sgi-xp--xpc.ko-ldv_main3_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	3.2	0	2.71	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/43_1a_cilled_false_ok_linux-43_1a-drivers--net--wireless--orinoco--orinoco_usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	1.72	0	1.7	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.4-simple/43_1a_cilled_false_ok_linux-43_1a-drivers--scsi--megaraid--megaraid_mm.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	2.94	0	3.18	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.7.3/main0_false_drivers-vhost-tcm_vhost-ko--32_7a--linux-3.7.3.o3.dl.smt2	2.2	0	2.12	0
../../benchmarks/svcomp14_outlined/ldv-linux-3.7.3/main15_false_drivers-usb-core-usbcore-ko--32_7a--linux-3.7.3.o3.dl.smt2	782.93	0	572.97	0
../../benchmarks/svcomp14_outlined/locks/test_locks_14_false.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14_outlined/locks/test_locks_15_false.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14_outlined/loops/array_false.o3.dl.smt2	0.0	0	0.0	0
../../benchmarks/svcomp14_outlined/loops/array_true.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14_outlined/loops/bubble_sort_false.o3.dl.smt2	0.12	0	0.13	0
../../benchmarks/svcomp14_outlined/loops/eureka_01_false.o3.dl.smt2	0.05	0	0.05	0
../../benchmarks/svcomp14_outlined/loops/eureka_01_true.o3.dl.smt2	0.92	0	0.57	0
../../benchmarks/svcomp14_outlined/loops/eureka_05_true.o3.dl.smt2	0.21	0	0.3	0
../../benchmarks/svcomp14_outlined/loops/for_bounded_loop1_false.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14_outlined/loops/insertion_sort_false.o3.dl.smt2	0.05	0	0.06	0
../../benchmarks/svcomp14_outlined/loops/insertion_sort_true.o3.dl.smt2	0.05	0	0.05	0
../../benchmarks/svcomp14_outlined/loops/invert_string_false.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14_outlined/loops/invert_string_true.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14_outlined/loops/linear_sea.ch_true.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14_outlined/loops/linear_search_false.o3.dl.smt2	0.0	0	0.01	0
../../benchmarks/svcomp14_outlined/loops/n.c11_true.o3.dl.smt2	0.3	0	0.5	0
../../benchmarks/svcomp14_outlined/loops/nec11_false.o3.dl.smt2	0.0	0	0.0	0
../../benchmarks/svcomp14_outlined/loops/nec20_false.o3.dl.smt2	0.0	0	0.01	0
../../benchmarks/svcomp14_outlined/loops/s3_false.o3.dl.smt2	2.65	0	2.92	0
../../benchmarks/svcomp14_outlined/loops/string_false.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_outlined/loops/sum01_bug02_false.o3.dl.smt2	0.03	0	1800	-9
../../benchmarks/svcomp14_outlined/loops/sum01_bug02_sum01_bug02_base.case_false.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/loops/sum01_false.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14_outlined/loops/sum01_true.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14_outlined/loops/sum03_false.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/loops/sum_array_false.o3.dl.smt2	0.03	0	0.03	0
../../benchmarks/svcomp14_outlined/loops/sum_array_true.o3.dl.smt2	0.02	0	0.04	0
../../benchmarks/svcomp14_outlined/loops/terminator_01_false.o3.dl.smt2	0.0	0	0.0	0
../../benchmarks/svcomp14_outlined/loops/terminator_02_false.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14_outlined/loops/terminator_02_true.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14_outlined/loops/terminator_03_true.o3.dl.smt2	0.02	0	0.0	0
../../benchmarks/svcomp14_outlined/loops/trex01_false.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14_outlined/loops/trex01_true.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14_outlined/loops/trex02_false.o3.dl.smt2	0.0	0	0.0	0
../../benchmarks/svcomp14_outlined/loops/trex03_false.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/loops/trex03_true.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/loops/trex04_true.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14_outlined/loops/verisec_NetBSD-libc__loop_false.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14_outlined/loops/verisec_OpenSER__cases1_stripFullBoth_arr_false.o3.dl.smt2	0.21	0	0.2	0
../../benchmarks/svcomp14_outlined/loops/verisec_sendmail__tTflag_arr_one_loop_false.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14_outlined/loops/vogal_false.o3.dl.smt2	0.41	0	0.28	0
../../benchmarks/svcomp14_outlined/loops/vogal_true.o3.dl.smt2	0.05	0	0.04	0
../../benchmarks/svcomp14_outlined/ntdrivers/cdaudio_true.i.cil.o3.dl.smt2	0.18	0	0.15	0
../../benchmarks/svcomp14_outlined/ntdrivers/diskperf_false.i.cil.o3.dl.smt2	0.09	0	0.08	0
../../benchmarks/svcomp14_outlined/ntdrivers/diskperf_true.i.cil.o3.dl.smt2	0.08	0	0.08	0
../../benchmarks/svcomp14_outlined/ntdrivers/floppy_false.i.cil.o3.dl.smt2	0.21	0	0.18	0
../../benchmarks/svcomp14_outlined/ntdrivers/floppy_true.i.cil.o3.dl.smt2	0.24	0	0.22	0
../../benchmarks/svcomp14_outlined/ntdrivers/kbfiltr_false.i.cil.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14_outlined/ntdrivers/parport_false.i.cil.o3.dl.smt2	212.41	0	168.31	0
../../benchmarks/svcomp14_outlined/ntdrivers-simplified/cdaudio_simpl1_false.cil.o3.dl.smt2	0.14	0	0.13	0
../../benchmarks/svcomp14_outlined/ntdrivers-simplified/cdaudio_simpl1_true.cil.o3.dl.smt2	0.14	0	0.12	0
../../benchmarks/svcomp14_outlined/ntdrivers-simplified/diskperf_simpl1_true.cil.o3.dl.smt2	0.05	0	0.04	0
../../benchmarks/svcomp14_outlined/ntdrivers-simplified/floppy_simpl3_false.cil.o3.dl.smt2	0.05	0	0.04	0
../../benchmarks/svcomp14_outlined/ntdrivers-simplified/floppy_simpl3_true.cil.o3.dl.smt2	0.05	0	0.06	0
../../benchmarks/svcomp14_outlined/ntdrivers-simplified/floppy_simpl4_false.cil.o3.dl.smt2	0.07	0	0.06	0
../../benchmarks/svcomp14_outlined/ntdrivers-simplified/floppy_simpl4_true.cil.o3.dl.smt2	0.07	0	0.07	0
../../benchmarks/svcomp14_outlined/ntdrivers-simplified/kbfiltr_simpl2_false.cil.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec13_product21_true.cil.o3.dl.smt2	1800	-9	303.31	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec13_product23_true.cil.o3.dl.smt2	1800	-9	472.37	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec13_product24_true.cil.o3.dl.smt2	1800	-9	1610.98	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec13_product29_true.cil.o3.dl.smt2	1800	-9	438.65	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec13_product30_true.cil.o3.dl.smt2	1800	-9	196.49	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec13_product31_true.cil.o3.dl.smt2	1702.89	0	481.61	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec13_product32_true.cil.o3.dl.smt2	1800	-9	549.91	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec14_product03_true.cil.o3.dl.smt2	13.62	0	2.36	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec14_product11_true.cil.o3.dl.smt2	1.59	0	26.49	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec14_product19_true.cil.o3.dl.smt2	10.8	0	12.06	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec14_product23_true.cil.o3.dl.smt2	2.23	0	4.26	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec14_product27_true.cil.o3.dl.smt2	10.41	0	19.27	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec14_product31_true.cil.o3.dl.smt2	0.77	0	3.12	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec14_productSimulator_false.cil.o3.dl.smt2	0.86	0	0.87	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product01_true.cil.o3.dl.smt2	6.73	0	6.99	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product03_true.cil.o3.dl.smt2	5.82	0	4.26	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product09_true.cil.o3.dl.smt2	9.9	0	6.52	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product11_true.cil.o3.dl.smt2	6.9	0	6.56	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product17_true.cil.o3.dl.smt2	6.46	0	6.35	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product18_false.cil.o3.dl.smt2	1.49	0	1.17	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product19_true.cil.o3.dl.smt2	6.06	0	5.18	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product20_false.cil.o3.dl.smt2	0.72	0	0.54	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product21_true.cil.o3.dl.smt2	12.97	0	10.11	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product22_false.cil.o3.dl.smt2	1.1	0	0.93	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product23_true.cil.o3.dl.smt2	16.31	0	10.15	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product24_false.cil.o3.dl.smt2	2.08	0	1.7	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product25_true.cil.o3.dl.smt2	10.15	0	6.52	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product26_false.cil.o3.dl.smt2	1.45	0	0.7	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product27_true.cil.o3.dl.smt2	8.9	0	9.99	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product28_false.cil.o3.dl.smt2	0.77	0	0.61	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product29_true.cil.o3.dl.smt2	16.47	0	10.04	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product30_false.cil.o3.dl.smt2	0.94	0	1.09	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product31_true.cil.o3.dl.smt2	14.72	0	9.96	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_product32_false.cil.o3.dl.smt2	1.77	0	1.43	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec1_productSimulator_false.cil.o3.dl.smt2	16.4	0	5.88	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product01_true.cil.o3.dl.smt2	1.42	0	1.17	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product03_true.cil.o3.dl.smt2	1.46	0	1.28	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product09_true.cil.o3.dl.smt2	1.41	0	1.85	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product11_true.cil.o3.dl.smt2	1.42	0	2.04	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product17_true.cil.o3.dl.smt2	1.37	0	1.66	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product18_false.cil.o3.dl.smt2	0.47	0	0.35	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product19_true.cil.o3.dl.smt2	1.37	0	1.21	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product20_false.cil.o3.dl.smt2	0.48	0	0.36	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product21_true.cil.o3.dl.smt2	2.12	0	1.92	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product22_false.cil.o3.dl.smt2	0.6	0	0.55	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product23_true.cil.o3.dl.smt2	1.52	0	1.81	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product24_false.cil.o3.dl.smt2	0.59	0	0.52	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product25_true.cil.o3.dl.smt2	1.42	0	1.26	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product26_false.cil.o3.dl.smt2	0.5	0	0.4	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product27_true.cil.o3.dl.smt2	1.38	0	1.25	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product28_false.cil.o3.dl.smt2	0.56	0	0.38	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product29_true.cil.o3.dl.smt2	2.09	0	1.86	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product30_false.cil.o3.dl.smt2	0.71	0	0.59	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product31_true.cil.o3.dl.smt2	2.35	0	1.9	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_product32_false.cil.o3.dl.smt2	0.6	0	0.57	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec2_productSimulator_false.cil.o3.dl.smt2	7.84	0	2.47	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec3_product01_true.cil.o3.dl.smt2	0.08	0	0.08	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec3_product09_true.cil.o3.dl.smt2	0.08	0	0.07	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec3_product17_true.cil.o3.dl.smt2	0.08	0	0.08	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec3_product18_true.cil.o3.dl.smt2	0.16	0	0.17	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec3_product21_true.cil.o3.dl.smt2	0.12	0	0.13	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec3_product22_true.cil.o3.dl.smt2	0.31	0	0.3	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec3_product25_true.cil.o3.dl.smt2	0.07	0	0.08	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec3_product26_true.cil.o3.dl.smt2	0.18	0	0.18	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec3_product29_true.cil.o3.dl.smt2	0.14	0	0.13	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec3_product30_true.cil.o3.dl.smt2	0.29	0	0.28	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec3_productSimulator_false.cil.o3.dl.smt2	1.63	0	1.76	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec9_product09_true.cil.o3.dl.smt2	1.86	0	1.25	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec9_product11_true.cil.o3.dl.smt2	1.7	0	1.16	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec9_product25_true.cil.o3.dl.smt2	1.53	0	1.53	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec9_product26_false.cil.o3.dl.smt2	0.49	0	0.38	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec9_product27_true.cil.o3.dl.smt2	1.62	0	1.2	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec9_product28_false.cil.o3.dl.smt2	0.53	0	0.45	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec9_product29_true.cil.o3.dl.smt2	2.02	0	2.12	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec9_product30_false.cil.o3.dl.smt2	0.63	0	0.51	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec9_product31_true.cil.o3.dl.smt2	1.96	0	2.06	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec9_product32_false.cil.o3.dl.smt2	0.65	0	0.5	0
../../benchmarks/svcomp14_outlined/product-lines/elevator_spec9_productSimulator_false.cil.o3.dl.smt2	1.89	0	2.33	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec0_product16_false.cil.o3.dl.smt2	0.6	0	0.48	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec0_product21_false.cil.o3.dl.smt2	2.07	0	1.85	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec0_product22_false.cil.o3.dl.smt2	0.72	0	0.56	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec0_product26_false.cil.o3.dl.smt2	2.31	0	1.74	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec0_product31_false.cil.o3.dl.smt2	0.72	0	0.58	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec0_product33_false.cil.o3.dl.smt2	1.44	0	1.18	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec0_product34_false.cil.o3.dl.smt2	2.18	0	1.91	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec0_product35_false.cil.o3.dl.smt2	3.41	0	3.19	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec0_productSimulator_false.cil.o3.dl.smt2	112.44	0	102.57	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec11_product15_false.cil.o3.dl.smt2	0.53	0	0.4	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec11_product20_false.cil.o3.dl.smt2	2.66	0	1.7	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec11_product22_false.cil.o3.dl.smt2	0.83	0	0.63	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec11_product26_false.cil.o3.dl.smt2	2.02	0	1.76	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec11_product30_false.cil.o3.dl.smt2	0.55	0	0.42	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec11_product32_false.cil.o3.dl.smt2	3.58	0	2.91	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec11_product33_false.cil.o3.dl.smt2	1.71	0	1.38	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec11_product35_false.cil.o3.dl.smt2	3.75	0	3.48	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec11_productSimulator_false.cil.o3.dl.smt2	77.09	0	78.81	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_product14_false.cil.o3.dl.smt2	1.09	0	1.02	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_product15_false.cil.o3.dl.smt2	1.21	0	1.08	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_product16_false.cil.o3.dl.smt2	1.34	0	0.97	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_product20_false.cil.o3.dl.smt2	5.36	0	5.64	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_product21_false.cil.o3.dl.smt2	4.36	0	3.8	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_product22_false.cil.o3.dl.smt2	1.95	0	1.65	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_product26_false.cil.o3.dl.smt2	5.9	0	7.75	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_product29_false.cil.o3.dl.smt2	1.49	0	1.17	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_product30_false.cil.o3.dl.smt2	1.17	0	0.86	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_product31_false.cil.o3.dl.smt2	1.26	0	0.99	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_product32_false.cil.o3.dl.smt2	7.28	0	9.42	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_product33_false.cil.o3.dl.smt2	1.63	0	1.28	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_product34_false.cil.o3.dl.smt2	4.08	0	4.85	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_product35_false.cil.o3.dl.smt2	7.64	0	8.69	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec1_productSimulator_false.cil.o3.dl.smt2	100.25	0	120.92	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product13_true.cil.o3.dl.smt2	0.03	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product17_false.cil.o3.dl.smt2	0.93	0	1.54	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product18_false.cil.o3.dl.smt2	0.7	0	0.42	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product19_false.cil.o3.dl.smt2	0.81	0	0.72	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product23_false.cil.o3.dl.smt2	3.48	0	2.02	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product24_false.cil.o3.dl.smt2	1.63	0	1.15	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product25_false.cil.o3.dl.smt2	2.48	0	3.48	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product27_false.cil.o3.dl.smt2	6.28	0	4.72	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product28_true.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product29_false.cil.o3.dl.smt2	1.91	0	1.75	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product30_false.cil.o3.dl.smt2	0.89	0	0.67	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product31_false.cil.o3.dl.smt2	1.28	0	0.94	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product32_false.cil.o3.dl.smt2	7.53	0	10.8	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product33_false.cil.o3.dl.smt2	3.01	0	2.0	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product34_false.cil.o3.dl.smt2	6.36	0	7.45	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_product35_false.cil.o3.dl.smt2	10.05	0	9.52	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec27_productSimulator_false.cil.o3.dl.smt2	892.46	0	891.76	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product13_false.cil.o3.dl.smt2	0.15	0	0.13	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product17_false.cil.o3.dl.smt2	0.18	0	0.14	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product18_false.cil.o3.dl.smt2	0.16	0	0.13	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product19_false.cil.o3.dl.smt2	0.18	0	0.15	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product23_false.cil.o3.dl.smt2	0.44	0	0.38	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product24_false.cil.o3.dl.smt2	0.28	0	0.24	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product25_false.cil.o3.dl.smt2	0.78	0	0.67	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product27_false.cil.o3.dl.smt2	0.42	0	0.35	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product28_false.cil.o3.dl.smt2	0.19	0	0.15	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product29_false.cil.o3.dl.smt2	0.3	0	0.25	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product30_false.cil.o3.dl.smt2	0.22	0	0.18	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product31_false.cil.o3.dl.smt2	0.24	0	0.18	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product32_false.cil.o3.dl.smt2	1.18	0	1.08	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product33_false.cil.o3.dl.smt2	0.44	0	0.29	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product34_false.cil.o3.dl.smt2	1.33	0	1.22	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_product35_false.cil.o3.dl.smt2	2.28	0	1.6	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec3_productSimulator_false.cil.o3.dl.smt2	45.37	0	47.58	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec4_product18_false.cil.o3.dl.smt2	0.9	0	0.76	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec4_product19_false.cil.o3.dl.smt2	0.89	0	0.74	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec4_product23_false.cil.o3.dl.smt2	4.42	0	4.25	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec4_product24_false.cil.o3.dl.smt2	0.82	0	0.73	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec4_product25_false.cil.o3.dl.smt2	3.32	0	2.7	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec4_product27_false.cil.o3.dl.smt2	3.48	0	3.45	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec4_product30_false.cil.o3.dl.smt2	0.81	0	0.66	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec4_product31_false.cil.o3.dl.smt2	0.73	0	0.58	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec4_product32_false.cil.o3.dl.smt2	5.2	0	4.37	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec4_product33_false.cil.o3.dl.smt2	1.61	0	1.17	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec4_product34_false.cil.o3.dl.smt2	5.16	0	4.92	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec4_product35_false.cil.o3.dl.smt2	8.39	0	7.76	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec4_productSimulator_false.cil.o3.dl.smt2	68.41	0	66.87	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product12_false.cil.o3.dl.smt2	0.55	0	0.46	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product14_false.cil.o3.dl.smt2	0.62	0	0.57	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product15_false.cil.o3.dl.smt2	0.51	0	0.43	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product16_false.cil.o3.dl.smt2	0.56	0	0.48	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product20_false.cil.o3.dl.smt2	2.53	0	1.6	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product21_false.cil.o3.dl.smt2	2.5	0	2.02	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product22_false.cil.o3.dl.smt2	1.51	0	1.14	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product26_false.cil.o3.dl.smt2	3.42	0	2.53	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product28_false.cil.o3.dl.smt2	0.82	0	0.53	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product29_false.cil.o3.dl.smt2	0.89	0	0.74	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product30_false.cil.o3.dl.smt2	0.68	0	0.55	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product31_false.cil.o3.dl.smt2	0.8	0	0.67	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product32_false.cil.o3.dl.smt2	2.49	0	2.09	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product33_false.cil.o3.dl.smt2	1.77	0	1.28	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product34_false.cil.o3.dl.smt2	2.86	0	2.78	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_product35_false.cil.o3.dl.smt2	3.87	0	3.9	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec6_productSimulator_false.cil.o3.dl.smt2	83.85	0	74.01	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec7_product28_false.cil.o3.dl.smt2	0.64	0	0.51	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec7_product29_false.cil.o3.dl.smt2	1.07	0	0.71	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec7_product30_false.cil.o3.dl.smt2	0.59	0	0.58	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec7_product31_false.cil.o3.dl.smt2	0.61	0	0.48	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec7_product32_false.cil.o3.dl.smt2	1.83	0	3.24	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec7_product33_false.cil.o3.dl.smt2	1.04	0	0.87	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec7_product34_false.cil.o3.dl.smt2	3.98	0	3.53	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec7_product35_false.cil.o3.dl.smt2	5.28	0	3.2	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec7_productSimulator_false.cil.o3.dl.smt2	80.38	0	79.5	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_product14_true.cil.o3.dl.smt2	1.54	0	1.39	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_product15_false.cil.o3.dl.smt2	1.51	0	1.08	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_product16_false.cil.o3.dl.smt2	1.32	0	1.16	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_product20_false.cil.o3.dl.smt2	2.06	0	1.13	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_product21_false.cil.o3.dl.smt2	2.06	0	1.72	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_product22_false.cil.o3.dl.smt2	1.24	0	1.1	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_product26_false.cil.o3.dl.smt2	5.21	0	4.19	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_product29_true.cil.o3.dl.smt2	2.09	0	1.74	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_product30_false.cil.o3.dl.smt2	1.09	0	0.76	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_product31_false.cil.o3.dl.smt2	1.64	0	1.02	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_product32_false.cil.o3.dl.smt2	4.17	0	3.65	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_product33_false.cil.o3.dl.smt2	2.37	0	1.64	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_product34_false.cil.o3.dl.smt2	5.54	0	4.7	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_product35_false.cil.o3.dl.smt2	6.06	0	4.72	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec8_productSimulator_false.cil.o3.dl.smt2	66.0	0	72.68	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_product14_true.cil.o3.dl.smt2	1.36	0	1.31	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_product15_false.cil.o3.dl.smt2	1.51	0	1.1	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_product16_false.cil.o3.dl.smt2	1.23	0	1.1	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_product20_false.cil.o3.dl.smt2	2.06	0	2.9	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_product21_false.cil.o3.dl.smt2	2.74	0	2.1	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_product22_false.cil.o3.dl.smt2	1.43	0	0.98	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_product26_false.cil.o3.dl.smt2	5.02	0	4.42	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_product29_true.cil.o3.dl.smt2	2.09	0	1.75	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_product30_false.cil.o3.dl.smt2	1.1	0	0.76	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_product31_false.cil.o3.dl.smt2	1.22	0	1.03	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_product32_false.cil.o3.dl.smt2	3.08	0	3.4	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_product33_false.cil.o3.dl.smt2	2.7	0	1.9	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_product34_false.cil.o3.dl.smt2	4.67	0	3.26	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_product35_false.cil.o3.dl.smt2	6.99	0	8.9	0
../../benchmarks/svcomp14_outlined/product-lines/email_spec9_productSimulator_false.cil.o3.dl.smt2	132.7	0	107.17	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product50_true.cil.o3.dl.smt2	0.38	0	0.38	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product51_true.cil.o3.dl.smt2	0.73	0	0.85	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product52_true.cil.o3.dl.smt2	1.74	0	2.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product53_true.cil.o3.dl.smt2	0.45	0	0.41	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product54_true.cil.o3.dl.smt2	0.44	0	0.43	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product55_true.cil.o3.dl.smt2	1.03	0	0.78	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product56_true.cil.o3.dl.smt2	2.04	0	2.01	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product57_true.cil.o3.dl.smt2	0.59	0	0.49	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product58_true.cil.o3.dl.smt2	0.63	0	0.49	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product59_true.cil.o3.dl.smt2	1.19	0	1.19	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product33_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product34_false.cil.o3.dl.smt2	0.05	0	0.03	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product35_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product36_false.cil.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product37_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product38_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product39_false.cil.o3.dl.smt2	0.06	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product40_false.cil.o3.dl.smt2	0.07	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product41_false.cil.o3.dl.smt2	0.06	0	0.14	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product42_false.cil.o3.dl.smt2	0.07	0	0.1	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product43_false.cil.o3.dl.smt2	0.1	0	0.11	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product44_false.cil.o3.dl.smt2	0.17	0	0.1	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product45_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product46_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product47_true.cil.o3.dl.smt2	0.18	0	0.16	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product48_true.cil.o3.dl.smt2	0.17	0	0.24	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product49_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product50_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product51_false.cil.o3.dl.smt2	0.07	0	0.06	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product52_false.cil.o3.dl.smt2	0.07	0	0.06	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product53_false.cil.o3.dl.smt2	0.03	0	0.03	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product54_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product55_false.cil.o3.dl.smt2	0.05	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product56_false.cil.o3.dl.smt2	0.06	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product57_true.cil.o3.dl.smt2	0.39	0	0.55	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product58_true.cil.o3.dl.smt2	0.43	0	0.42	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product59_true.cil.o3.dl.smt2	0.71	0	0.56	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product60_true.cil.o3.dl.smt2	0.98	0	0.78	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product61_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product62_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product63_true.cil.o3.dl.smt2	0.27	0	0.23	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_product64_true.cil.o3.dl.smt2	0.38	0	0.48	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec1_productSimulator_false.cil.o3.dl.smt2	0.13	0	0.12	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product33_false.cil.o3.dl.smt2	0.09	0	0.13	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product34_false.cil.o3.dl.smt2	0.1	0	0.12	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product35_false.cil.o3.dl.smt2	0.11	0	0.12	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product36_false.cil.o3.dl.smt2	0.16	0	0.2	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product37_true.cil.o3.dl.smt2	0.1	0	0.13	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product38_true.cil.o3.dl.smt2	0.1	0	0.12	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product39_true.cil.o3.dl.smt2	0.22	0	0.22	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product40_true.cil.o3.dl.smt2	0.27	0	0.31	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product41_false.cil.o3.dl.smt2	0.13	0	0.25	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product42_false.cil.o3.dl.smt2	0.13	0	0.26	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product43_false.cil.o3.dl.smt2	0.26	0	0.36	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product44_false.cil.o3.dl.smt2	0.24	0	0.35	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product45_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product46_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product47_true.cil.o3.dl.smt2	0.15	0	0.14	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product48_true.cil.o3.dl.smt2	0.2	0	0.18	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product49_true.cil.o3.dl.smt2	0.35	0	0.25	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product50_true.cil.o3.dl.smt2	0.44	0	0.27	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product51_true.cil.o3.dl.smt2	0.56	0	0.48	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product52_true.cil.o3.dl.smt2	2.21	0	0.86	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product53_true.cil.o3.dl.smt2	0.18	0	0.13	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product54_true.cil.o3.dl.smt2	0.15	0	0.19	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product55_true.cil.o3.dl.smt2	0.25	0	0.24	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product56_true.cil.o3.dl.smt2	0.26	0	0.31	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product57_true.cil.o3.dl.smt2	0.22	0	0.18	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product58_true.cil.o3.dl.smt2	0.24	0	0.22	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product59_true.cil.o3.dl.smt2	0.36	0	0.36	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product60_true.cil.o3.dl.smt2	0.66	0	0.61	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product61_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product62_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product63_true.cil.o3.dl.smt2	0.14	0	0.14	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_product64_true.cil.o3.dl.smt2	0.17	0	0.17	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec2_productSimulator_false.cil.o3.dl.smt2	0.43	0	0.49	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product01_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product02_false.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product03_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product04_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product05_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product06_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product07_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product08_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product09_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product10_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product11_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product12_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product13_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product14_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product15_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product16_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product17_false.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product18_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product19_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product20_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product21_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product22_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product23_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product24_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product25_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product26_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product27_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product28_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product29_false.cil.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product30_false.cil.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product31_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product32_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product33_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product34_true.cil.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product35_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product36_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product37_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product38_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product39_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product40_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product41_true.cil.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product42_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product43_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product44_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product45_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product46_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product47_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product48_false.cil.o3.dl.smt2	0.06	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product49_true.cil.o3.dl.smt2	0.21	0	0.12	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product50_true.cil.o3.dl.smt2	0.19	0	0.27	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product51_false.cil.o3.dl.smt2	0.06	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product52_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product53_true.cil.o3.dl.smt2	0.15	0	0.12	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product54_true.cil.o3.dl.smt2	0.37	0	0.11	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product55_false.cil.o3.dl.smt2	0.05	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product56_false.cil.o3.dl.smt2	0.06	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product57_true.cil.o3.dl.smt2	0.17	0	0.32	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product58_true.cil.o3.dl.smt2	0.37	0	0.28	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product59_false.cil.o3.dl.smt2	0.05	0	0.05	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product60_false.cil.o3.dl.smt2	0.06	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product61_true.cil.o3.dl.smt2	0.26	0	0.18	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product62_true.cil.o3.dl.smt2	0.27	0	0.3	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product63_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_product64_false.cil.o3.dl.smt2	0.06	0	0.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec3_productSimulator_false.cil.o3.dl.smt2	0.12	0	0.1	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product33_false.cil.o3.dl.smt2	0.11	0	0.14	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product34_false.cil.o3.dl.smt2	0.12	0	0.13	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product35_false.cil.o3.dl.smt2	0.15	0	0.26	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product36_false.cil.o3.dl.smt2	0.18	0	0.26	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product37_false.cil.o3.dl.smt2	0.17	0	0.24	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product38_false.cil.o3.dl.smt2	0.2	0	0.22	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product39_false.cil.o3.dl.smt2	0.3	0	0.31	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product40_false.cil.o3.dl.smt2	0.34	0	0.37	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product41_false.cil.o3.dl.smt2	0.14	0	0.2	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product42_false.cil.o3.dl.smt2	0.1	0	0.21	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product43_false.cil.o3.dl.smt2	0.27	0	0.26	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product44_false.cil.o3.dl.smt2	0.2	0	0.24	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product45_false.cil.o3.dl.smt2	0.36	0	0.25	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product46_false.cil.o3.dl.smt2	0.36	0	0.25	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product47_false.cil.o3.dl.smt2	0.32	0	0.32	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product48_false.cil.o3.dl.smt2	0.4	0	0.36	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product49_true.cil.o3.dl.smt2	0.25	0	0.25	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product50_true.cil.o3.dl.smt2	0.43	0	0.18	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product51_true.cil.o3.dl.smt2	0.57	0	0.57	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product52_true.cil.o3.dl.smt2	1.15	0	1.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product53_true.cil.o3.dl.smt2	0.37	0	0.21	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product54_true.cil.o3.dl.smt2	0.37	0	0.22	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product55_true.cil.o3.dl.smt2	0.77	0	0.55	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product56_true.cil.o3.dl.smt2	1.01	0	1.52	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product57_true.cil.o3.dl.smt2	0.44	0	0.21	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product58_true.cil.o3.dl.smt2	0.44	0	0.34	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product59_true.cil.o3.dl.smt2	0.66	0	0.59	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product60_true.cil.o3.dl.smt2	0.86	0	1.05	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product61_true.cil.o3.dl.smt2	0.35	0	0.26	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product62_true.cil.o3.dl.smt2	0.35	0	0.26	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product63_true.cil.o3.dl.smt2	0.53	0	0.52	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_product64_true.cil.o3.dl.smt2	1.1	0	1.7	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec4_productSimulator_false.cil.o3.dl.smt2	1.44	0	1.62	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product33_true.cil.o3.dl.smt2	0.18	0	0.12	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product34_true.cil.o3.dl.smt2	0.18	0	0.12	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product35_true.cil.o3.dl.smt2	0.48	0	0.34	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product36_true.cil.o3.dl.smt2	2.44	0	2.67	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product37_true.cil.o3.dl.smt2	0.86	0	1.68	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product38_true.cil.o3.dl.smt2	0.54	0	1.66	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product39_true.cil.o3.dl.smt2	2.78	0	2.15	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product40_true.cil.o3.dl.smt2	3.36	0	2.42	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product41_true.cil.o3.dl.smt2	0.36	0	0.33	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product42_true.cil.o3.dl.smt2	0.36	0	0.33	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product43_true.cil.o3.dl.smt2	2.63	0	1.98	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product44_true.cil.o3.dl.smt2	2.44	0	3.45	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product45_true.cil.o3.dl.smt2	2.7	0	1.77	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product46_true.cil.o3.dl.smt2	1.64	0	2.04	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product47_true.cil.o3.dl.smt2	3.81	0	2.53	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product48_true.cil.o3.dl.smt2	3.47	0	3.49	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product49_true.cil.o3.dl.smt2	0.38	0	0.4	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product60_true.cil.o3.dl.smt2	2.17	0	2.8	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product61_true.cil.o3.dl.smt2	0.56	0	0.53	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product62_true.cil.o3.dl.smt2	0.56	0	0.53	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product63_true.cil.o3.dl.smt2	1.0	0	1.22	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_product64_true.cil.o3.dl.smt2	2.4	0	1.69	0
../../benchmarks/svcomp14_outlined/product-lines/minepump_spec5_productSimulator_true.cil.o3.dl.smt2	5.08	0	6.08	0
../../benchmarks/svcomp14_outlined/eca/Problem06_60_false.o3.dl.smt2	761.19	0	792.68	0
../../benchmarks/svcomp14_outlined/eca/Problem10_00_true.o3.dl.smt2	1.01	0	1.07	0
../../benchmarks/svcomp14_outlined/eca/Problem10_10_true.o3.dl.smt2	1.07	0	1.7	0
../../benchmarks/svcomp14_outlined/eca/Problem10_20_true.o3.dl.smt2	1.08	0	1.51	0
../../benchmarks/svcomp14_outlined/eca/Problem10_30_false.o3.dl.smt2	0.86	0	1.16	0
../../benchmarks/svcomp14_outlined/eca/Problem10_40_false.o3.dl.smt2	0.49	0	0.36	0
../../benchmarks/svcomp14_outlined/systemc/toy1_false.cil.o3.dl.smt2	18.12	0	145.31	0
../../benchmarks/svcomp14_outlined/systemc/toy2_false.cil.o3.dl.smt2	15.9	0	137.25	0
../../benchmarks/svcomp14_outlined/systemc/toy_true.cil.o3.dl.smt2	183.21	0	817.79	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.01_false.cil.o3.dl.smt2	0.25	0	0.23	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.02_false.cil.o3.dl.smt2	0.46	0	0.94	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.03_false.cil.o3.dl.smt2	0.58	0	2.01	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.04_false.cil.o3.dl.smt2	1.31	0	3.88	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.05_false.cil.o3.dl.smt2	2.16	0	7.69	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.06_false.cil.o3.dl.smt2	1.14	0	12.17	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.07_false.cil.o3.dl.smt2	3.45	0	14.04	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.08_false.cil.o3.dl.smt2	4.11	0	23.61	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.09_false.cil.o3.dl.smt2	5.6	0	34.47	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.10_false.cil.o3.dl.smt2	6.56	0	43.99	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.11_false.cil.o3.dl.smt2	9.54	0	49.89	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.12_false.cil.o3.dl.smt2	6.56	0	86.5	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.13_false.cil.o3.dl.smt2	13.3	0	87.33	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.15_false.cil.o3.dl.smt2	0.48	0	0.54	0
../../benchmarks/svcomp14_outlined/systemc/transmitter.16_false.cil.o3.dl.smt2	0.52	0	0.58	0
../../benchmarks/svcomp14_outlined/eca/Problem10_50_false.o3.dl.smt2	1.31	0	1.63	0
../../benchmarks/svcomp14_outlined/eca/Problem10_60_false.o3.dl.smt2	0.88	0	0.83	0
../../benchmarks/svcomp14_outlined/eca/Problem11_00_false.o3.dl.smt2	1.38	0	2.2	0
../../benchmarks/svcomp14_outlined/eca/Problem11_10_false.o3.dl.smt2	1.65	0	1.76	0
../../benchmarks/svcomp14_outlined/eca/Problem11_20_false.o3.dl.smt2	1.55	0	4.81	0
../../benchmarks/svcomp14_outlined/eca/Problem11_30_false.o3.dl.smt2	1.85	0	2.28	0
../../benchmarks/svcomp14_outlined/eca/Problem11_40_false.o3.dl.smt2	1.48	0	2.25	0
../../benchmarks/svcomp14_outlined/eca/Problem11_50_false.o3.dl.smt2	1.68	0	1.77	0
../../benchmarks/svcomp14_outlined/eca/Problem11_60_false.o3.dl.smt2	1.26	0	1.05	0
../../benchmarks/svcomp14_outlined/eca/Problem12_00_false.o3.dl.smt2	56.24	0	49.5	0
../../benchmarks/svcomp14_outlined/eca/Problem12_10_false.o3.dl.smt2	89.63	0	63.64	0
../../benchmarks/svcomp14_outlined/eca/Problem12_20_false.o3.dl.smt2	59.37	0	66.84	0
../../benchmarks/svcomp14_outlined/eca/Problem12_30_false.o3.dl.smt2	73.73	0	87.23	0
../../benchmarks/svcomp14_outlined/eca/Problem12_40_false.o3.dl.smt2	40.54	0	77.03	0
../../benchmarks/svcomp14_outlined/eca/Problem12_50_false.o3.dl.smt2	84.65	0	141.3	0
../../benchmarks/svcomp14_outlined/eca/Problem12_60_false.o3.dl.smt2	9.92	0	8.7	0
../../benchmarks/svcomp14_outlined/eca/Problem13_00_false.o3.dl.smt2	8.34	0	8.26	0
../../benchmarks/svcomp14_outlined/eca/Problem13_10_false.o3.dl.smt2	17.21	0	18.56	0
../../benchmarks/svcomp14_outlined/eca/Problem13_20_false.o3.dl.smt2	50.55	0	76.72	0
../../benchmarks/svcomp14_outlined/eca/Problem13_30_false.o3.dl.smt2	31.01	0	73.49	0
../../benchmarks/svcomp14_outlined/eca/Problem13_40_false.o3.dl.smt2	9.92	0	9.68	0
../../benchmarks/svcomp14_outlined/eca/Problem13_50_false.o3.dl.smt2	22.42	0	18.88	0
../../benchmarks/svcomp14_outlined/eca/Problem13_60_false.o3.dl.smt2	9.87	0	6.96	0
../../benchmarks/svcomp14_outlined/eca/Problem14_00_true.o3.dl.smt2	8.49	0	15.16	0
../../benchmarks/svcomp14_outlined/eca/Problem14_10_false.o3.dl.smt2	8.26	0	13.15	0
../../benchmarks/svcomp14_outlined/eca/Problem14_20_true.o3.dl.smt2	8.62	0	12.95	0
../../benchmarks/svcomp14_outlined/eca/Problem14_30_true.o3.dl.smt2	11.46	0	20.72	0
../../benchmarks/svcomp14_outlined/eca/Problem14_40_false.o3.dl.smt2	9.39	0	14.92	0
../../benchmarks/svcomp14_outlined/eca/Problem14_50_true.o3.dl.smt2	10.62	0	13.87	0
../../benchmarks/svcomp14_outlined/eca/Problem14_60_false.o3.dl.smt2	0.47	0	0.38	0
../../benchmarks/svcomp14_outlined/eca/Problem15_00_false.o3.dl.smt2	2.13	0	1.65	0
../../benchmarks/svcomp14_outlined/eca/Problem15_10_false.o3.dl.smt2	3.5	0	3.56	0
../../benchmarks/svcomp14_outlined/eca/Problem15_20_false.o3.dl.smt2	1.74	0	1.85	0
../../benchmarks/svcomp14_outlined/eca/Problem15_30_false.o3.dl.smt2	3.66	0	3.55	0
../../benchmarks/svcomp14_outlined/eca/Problem15_40_false.o3.dl.smt2	2.12	0	1.85	0
../../benchmarks/svcomp14_outlined/eca/Problem15_50_false.o3.dl.smt2	3.33	0	5.18	0
../../benchmarks/svcomp14_outlined/eca/Problem15_60_false.o3.dl.smt2	1.69	0	1.29	0
../../benchmarks/svcomp14_outlined/eca/Problem16_00_false.o3.dl.smt2	1.22	0	1.16	0
../../benchmarks/svcomp14_outlined/eca/Problem16_08_false.o3.dl.smt2	130.61	0	153.6	0
../../benchmarks/svcomp14_outlined/eca/Problem16_20_false.o3.dl.smt2	48.56	0	68.84	0
../../benchmarks/svcomp14_outlined/eca/Problem16_30_false.o3.dl.smt2	85.41	0	105.13	0
../../benchmarks/svcomp14_outlined/eca/Problem16_40_false.o3.dl.smt2	73.15	0	93.56	0
../../benchmarks/svcomp14_outlined/eca/Problem16_50_true.o3.dl.smt2	81.86	0	24.91	0
../../benchmarks/svcomp14_outlined/eca/Problem16_60_false.o3.dl.smt2	1.23	0	0.98	0
../../benchmarks/svcomp14_outlined/eca/Problem17_00_false.o3.dl.smt2	3.61	0	3.77	0
../../benchmarks/svcomp14_outlined/eca/Problem17_10_false.o3.dl.smt2	3.52	0	3.37	0
../../benchmarks/svcomp14_outlined/eca/Problem17_20_false.o3.dl.smt2	2.96	0	3.27	0
../../benchmarks/svcomp14_outlined/eca/Problem17_30_false.o3.dl.smt2	3.5	0	3.33	0
../../benchmarks/svcomp14_outlined/eca/Problem17_40_false.o3.dl.smt2	3.95	0	3.61	0
../../benchmarks/svcomp14_outlined/eca/Problem17_50_false.o3.dl.smt2	3.5	0	3.25	0
../../benchmarks/svcomp14_outlined/eca/Problem17_60_false.o3.dl.smt2	3.61	0	3.37	0
../../benchmarks/svcomp14_outlined/eca/Problem18_00_false.o3.dl.smt2	15.64	0	15.2	0
../../benchmarks/svcomp14_outlined/eca/Problem18_10_false.o3.dl.smt2	7.14	0	7.76	0
../../benchmarks/svcomp14_outlined/eca/Problem18_20_false.o3.dl.smt2	16.07	0	15.77	0
../../benchmarks/svcomp14_outlined/eca/Problem18_30_false.o3.dl.smt2	7.88	0	7.91	0
../../benchmarks/svcomp14_outlined/eca/Problem18_40_false.o3.dl.smt2	20.15	0	19.42	0
../../benchmarks/svcomp14_outlined/eca/Problem18_50_false.o3.dl.smt2	8.17	0	8.14	0
../../benchmarks/svcomp14_outlined/eca/Problem18_60_false.o3.dl.smt2	7.49	0	4.61	0
../../benchmarks/svcomp14_outlined/eca/Problem19_00_false.o3.dl.smt2	206.38	0	423.8	0
../../benchmarks/svcomp14_outlined/eca/Problem19_10_false.o3.dl.smt2	232.33	0	468.33	0
../../benchmarks/svcomp14_outlined/eca/Problem19_20_false.o3.dl.smt2	196.67	0	420.61	0
../../benchmarks/svcomp14_outlined/eca/Problem19_30_false.o3.dl.smt2	171.13	0	244.14	0
../../benchmarks/svcomp14_outlined/eca/Problem19_38_false.o3.dl.smt2	71.96	0	96.93	0
../../benchmarks/svcomp14_outlined/eca/Problem19_50_false.o3.dl.smt2	333.99	0	743.99	0
../../benchmarks/svcomp14_outlined/eca/Problem19_60_false.o3.dl.smt2	32.48	0	27.43	0
../../benchmarks/svcomp14_outlined/ssh/s3_clnt.blast.01_false.i.cil.o3.dl.smt2	2.75	0	3.1	0
../../benchmarks/svcomp14_outlined/ssh/s3_clnt.blast.01_true.i.cil.o3.dl.smt2	40.41	0	29.78	0
../../benchmarks/svcomp14_outlined/ssh/s3_clnt.blast.02_false.i.cil.o3.dl.smt2	1.33	0	0.98	0
../../benchmarks/svcomp14_outlined/ssh/s3_clnt.blast.02_true.i.cil.o3.dl.smt2	38.71	0	43.37	0
../../benchmarks/svcomp14_outlined/ssh/s3_clnt.blast.03_false.i.cil.o3.dl.smt2	1.17	0	1.0	0
../../benchmarks/svcomp14_outlined/ssh/s3_clnt.blast.03_true.i.cil.o3.dl.smt2	42.03	0	43.61	0
../../benchmarks/svcomp14_outlined/ssh/s3_clnt.blast.04_false.i.cil.o3.dl.smt2	1.55	0	1.31	0
../../benchmarks/svcomp14_outlined/ssh/s3_clnt.blast.04_true.i.cil.o3.dl.smt2	44.7	0	52.44	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.01_false.i.cil.o3.dl.smt2	0.92	0	1.01	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.01_true.i.cil.o3.dl.smt2	20.41	0	24.35	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.02_false.i.cil.o3.dl.smt2	1.93	0	2.23	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.02_true.i.cil.o3.dl.smt2	28.85	0	22.17	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.03_false.i.cil.o3.dl.smt2	4.86	0	5.84	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.04_false.i.cil.o3.dl.smt2	4.8	0	4.03	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.06_false.i.cil.o3.dl.smt2	7.57	0	7.27	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.06_true.i.cil.o3.dl.smt2	120.02	0	180.0	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.07_false.i.cil.o3.dl.smt2	6.68	0	4.39	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.07_true.i.cil.o3.dl.smt2	153.34	0	150.23	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.08_false.i.cil.o3.dl.smt2	21.64	0	34.67	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.08_true.i.cil.o3.dl.smt2	41.18	0	27.23	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.09_false.i.cil.o3.dl.smt2	5.78	0	4.54	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.09_true.i.cil.o3.dl.smt2	148.83	0	178.18	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.10_false.i.cil.o3.dl.smt2	22.34	0	17.64	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.10_true.i.cil.o3.dl.smt2	31.24	0	50.4	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.11_false.i.cil.o3.dl.smt2	4.1	0	4.5	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.11_true.i.cil.o3.dl.smt2	165.82	0	141.95	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.12_false.i.cil.o3.dl.smt2	5.92	0	3.89	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.12_true.i.cil.o3.dl.smt2	66.96	0	72.56	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.13_false.i.cil.o3.dl.smt2	9.13	0	7.54	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.13_true.i.cil.o3.dl.smt2	196.58	0	200.88	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.14_false.i.cil.o3.dl.smt2	6.32	0	5.88	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.14_true.i.cil.o3.dl.smt2	83.02	0	69.53	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.15_false.i.cil.o3.dl.smt2	25.15	0	25.45	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.15_true.i.cil.o3.dl.smt2	31.27	0	59.86	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.16_false.i.cil.o3.dl.smt2	5.94	0	5.82	0
../../benchmarks/svcomp14_outlined/ssh/s3_srvr.blast.16_true.i.cil.o3.dl.smt2	67.09	0	110.66	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_clnt_1_false.cil.o3.dl.smt2	1.56	0	1.24	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_clnt_1_true.cil.o3.dl.smt2	39.26	0	46.17	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_clnt_2_false.cil.o3.dl.smt2	1.46	0	1.08	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_clnt_2_true.cil.o3.dl.smt2	39.63	0	23.97	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_clnt_3_false.cil.o3.dl.smt2	1.45	0	1.04	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_clnt_3_true.cil.o3.dl.smt2	38.32	0	50.65	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_clnt_4_false.cil.o3.dl.smt2	1.56	0	1.02	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_clnt_4_true.cil.o3.dl.smt2	28.19	0	26.21	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_10_false.cil.o3.dl.smt2	0.97	0	1.27	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_11_false.cil.o3.dl.smt2	10.95	0	9.86	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_12_false.cil.o3.dl.smt2	4.79	0	10.07	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_13_false.cil.o3.dl.smt2	3.1	0	4.06	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_14_false.cil.o3.dl.smt2	0.48	0	0.57	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_1a_true.cil.o3.dl.smt2	0.76	0	1.06	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_1b_true.cil.o3.dl.smt2	0.3	0	0.27	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_1_false.cil.o3.dl.smt2	1.01	0	0.75	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_2_false.cil.o3.dl.smt2	1.08	0	0.88	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_2_true.cil.o3.dl.smt2	20.31	0	20.47	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_3_true.cil.o3.dl.smt2	21.87	0	17.32	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_4_true.cil.o3.dl.smt2	20.31	0	22.56	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_6_false.cil.o3.dl.smt2	0.06	0	0.06	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_6_true.cil.o3.dl.smt2	47.31	0	57.93	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_7_true.cil.o3.dl.smt2	128.17	0	92.22	0
../../benchmarks/svcomp14_outlined/ssh-simplified/s3_srvr_8_true.cil.o3.dl.smt2	27.54	0	31.3	0
../../benchmarks/svcomp14_outlined/systemc/kundu1_false.cil.o3.dl.smt2	6.36	0	11.2	0
../../benchmarks/svcomp14_outlined/systemc/kundu2_false.cil.o3.dl.smt2	4.58	0	17.54	0
../../benchmarks/svcomp14_outlined/systemc/pc_sfifo_1_false.cil.o3.dl.smt2	0.24	0	0.79	0
../../benchmarks/svcomp14_outlined/systemc/pc_sfifo_1_true.cil.o3.dl.smt2	2.08	0	3.39	0
../../benchmarks/svcomp14_outlined/systemc/pc_sfifo_2_false.cil.o3.dl.smt2	0.64	0	2.26	0
../../benchmarks/svcomp14_outlined/systemc/pc_sfifo_2_true.cil.o3.dl.smt2	15.66	0	170.82	0
../../benchmarks/svcomp14_outlined/systemc/pc_sfifo_3_true.cil.o3.dl.smt2	1.2	0	5.66	0
../../benchmarks/svcomp14_outlined/systemc/pipeline_false.cil.o3.dl.smt2	25.19	0	56.32	0
../../benchmarks/svcomp14_outlined/systemc/pipeline_true.cil.o3.dl.smt2	76.02	0	123.17	0
../../benchmarks/svcomp14_outlined/systemc/token_ring.01_false.cil.o3.dl.smt2	0.62	0	18.3	0
../../benchmarks/svcomp14_outlined/systemc/token_ring.01_true.cil.o3.dl.smt2	1.25	0	1800	-9
../../benchmarks/svcomp14_outlined/systemc/token_ring.02_false.cil.o3.dl.smt2	1.56	0	2.75	0
../../benchmarks/svcomp14_outlined/systemc/token_ring.02_true.cil.o3.dl.smt2	6.12	0	1800	-9
../../benchmarks/svcomp14_outlined/systemc/token_ring.03_false.cil.o3.dl.smt2	5.38	0	11.07	0
../../benchmarks/svcomp14_outlined/systemc/token_ring.03_true.cil.o3.dl.smt2	60.56	0	1800	-9
../../benchmarks/svcomp14_outlined/systemc/token_ring.04_false.cil.o3.dl.smt2	13.92	0	23.57	0
../../benchmarks/svcomp14_outlined/systemc/token_ring.04_true.cil.o3.dl.smt2	246.51	0	1800	-9
../../benchmarks/svcomp14_outlined/systemc/token_ring.05_false.cil.o3.dl.smt2	40.22	0	94.33	0
../../benchmarks/svcomp14_outlined/systemc/token_ring.06_false.cil.o3.dl.smt2	127.24	0	1800	-9
../../benchmarks/svcomp14_outlined/systemc/token_ring.07_false.cil.o3.dl.smt2	345.87	0	434.82	0
../../benchmarks/svcomp14_outlined/systemc/token_ring.08_false.cil.o3.dl.smt2	818.74	0	1430.21	0


==> figures/plots/dat/spacer_abs.dat <==
# File Eager-Query Eager-Status Pdr-Query Pdr-Status
../../benchmarks/svcomp14_nl/eca/Problem01_00_true.o3.dl.smt2	0.63	0	1.53	0
../../benchmarks/svcomp14_nl/eca/Problem01_10_true.o3.dl.smt2	1.02	0	2.64	0
../../benchmarks/svcomp14_nl/eca/Problem01_20_false.o3.dl.smt2	2.58	0	7.13	0
../../benchmarks/svcomp14_nl/eca/Problem01_30_true.o3.dl.smt2	0.8	0	2.55	0
../../benchmarks/svcomp14_nl/eca/Problem01_40_true.o3.dl.smt2	0.92	0	3.92	0
../../benchmarks/svcomp14_nl/eca/Problem01_50_false.o3.dl.smt2	1.99	0	5.72	0
../../benchmarks/svcomp14_nl/eca/Problem01_60_false.o3.dl.smt2	0.4	0	0.99	0
../../benchmarks/svcomp14_nl/eca/Problem02_00_true.o3.dl.smt2	0.8	0	1.78	0
../../benchmarks/svcomp14_nl/eca/Problem02_10_true.o3.dl.smt2	0.92	0	2.16	0
../../benchmarks/svcomp14_nl/eca/Problem02_20_true.o3.dl.smt2	1.08	0	1.16	0
../../benchmarks/svcomp14_nl/eca/Problem02_30_true.o3.dl.smt2	1.64	0	2.1	0
../../benchmarks/svcomp14_nl/eca/Problem02_40_true.o3.dl.smt2	1.26	0	3.59	0
../../benchmarks/svcomp14_nl/eca/Problem02_50_false.o3.dl.smt2	5.36	0	4.84	0
../../benchmarks/svcomp14_nl/eca/Problem02_60_false.o3.dl.smt2	3.91	0	6.16	0
../../benchmarks/svcomp14_nl/eca/Problem03_00_true.o3.dl.smt2	266.41	0	1800	-9
../../benchmarks/svcomp14_nl/eca/Problem03_10_true.o3.dl.smt2	62.86	0	89.33	0
../../benchmarks/svcomp14_nl/eca/Problem03_20_true.o3.dl.smt2	1070.51	0	1684.01	0
../../benchmarks/svcomp14_nl/eca/Problem03_30_true.o3.dl.smt2	15.16	0	61.65	0
../../benchmarks/svcomp14_nl/eca/Problem03_40_true.o3.dl.smt2	27.9	0	137.35	0
../../benchmarks/svcomp14_nl/eca/Problem03_50_false.o3.dl.smt2	548.18	0	1291.93	0
../../benchmarks/svcomp14_nl/eca/Problem03_60_false.o3.dl.smt2	16.1	0	237.8	0
../../benchmarks/svcomp14_nl/eca/Problem04_00_true.o3.dl.smt2	39.3	0	293.58	0
../../benchmarks/svcomp14_nl/eca/Problem04_10_true.o3.dl.smt2	51.17	0	414.85	0
../../benchmarks/svcomp14_nl/eca/Problem04_20_true.o3.dl.smt2	41.73	0	986.19	0
../../benchmarks/svcomp14_nl/eca/Problem04_30_true.o3.dl.smt2	46.61	0	500.77	0
../../benchmarks/svcomp14_nl/eca/Problem04_40_false.o3.dl.smt2	1694.14	0	1800	-9
../../benchmarks/svcomp14_nl/eca/Problem04_50_true.o3.dl.smt2	42.84	0	224.33	0
../../benchmarks/svcomp14_nl/eca/Problem04_60_false.o3.dl.smt2	18.22	0	48.36	0
../../benchmarks/svcomp14_nl/eca/Problem05_60_false.o3.dl.smt2	80.86	0	578.13	0
../../benchmarks/svcomp14_nl/eca/Problem06_60_false.o3.dl.smt2	587.33	0	1800	-9
../../benchmarks/svcomp14_nl/eca/Problem10_00_true.o3.dl.smt2	0.69	0	0.68	0
../../benchmarks/svcomp14_nl/eca/Problem10_10_true.o3.dl.smt2	0.36	0	0.4	0
../../benchmarks/svcomp14_nl/eca/Problem10_20_true.o3.dl.smt2	0.33	0	0.38	0
../../benchmarks/svcomp14_nl/eca/Problem10_30_false.o3.dl.smt2	0.92	0	2.38	0
../../benchmarks/svcomp14_nl/eca/Problem10_40_false.o3.dl.smt2	0.43	0	0.86	0
../../benchmarks/svcomp14_nl/eca/Problem10_50_false.o3.dl.smt2	0.96	0	2.52	0
../../benchmarks/svcomp14_nl/eca/Problem10_60_false.o3.dl.smt2	0.65	0	0.62	0
../../benchmarks/svcomp14_nl/eca/Problem11_00_false.o3.dl.smt2	1.06	0	5.64	0
../../benchmarks/svcomp14_nl/eca/Problem11_10_false.o3.dl.smt2	1.1	0	9.71	0
../../benchmarks/svcomp14_nl/eca/Problem11_20_false.o3.dl.smt2	1.06	0	4.82	0
../../benchmarks/svcomp14_nl/eca/Problem11_30_false.o3.dl.smt2	2.75	0	4.29	0
../../benchmarks/svcomp14_nl/eca/Problem11_40_false.o3.dl.smt2	0.88	0	8.86	0
../../benchmarks/svcomp14_nl/eca/Problem11_50_false.o3.dl.smt2	1.74	0	5.58	0
../../benchmarks/svcomp14_nl/eca/Problem11_60_false.o3.dl.smt2	1.68	0	10.2	0
../../benchmarks/svcomp14_nl/eca/Problem12_00_false.o3.dl.smt2	101.77	0	441.04	0
../../benchmarks/svcomp14_nl/eca/Problem12_10_false.o3.dl.smt2	320.1	0	817.88	0
../../benchmarks/svcomp14_nl/eca/Problem12_20_false.o3.dl.smt2	153.47	0	1264.64	0
../../benchmarks/svcomp14_nl/eca/Problem12_30_false.o3.dl.smt2	171.79	0	1300.42	0
../../benchmarks/svcomp14_nl/eca/Problem12_40_false.o3.dl.smt2	271.05	0	1456.41	0
../../benchmarks/svcomp14_nl/eca/Problem12_50_false.o3.dl.smt2	493.43	0	626.46	0
../../benchmarks/svcomp14_nl/eca/Problem12_60_false.o3.dl.smt2	13.17	0	144.41	0
../../benchmarks/svcomp14_nl/eca/Problem13_00_false.o3.dl.smt2	9.77	0	61.78	0
../../benchmarks/svcomp14_nl/eca/Problem13_10_false.o3.dl.smt2	34.11	0	273.25	0
../../benchmarks/svcomp14_nl/eca/Problem13_20_false.o3.dl.smt2	61.36	0	529.46	0
../../benchmarks/svcomp14_nl/eca/Problem13_30_false.o3.dl.smt2	73.56	0	97.25	0
../../benchmarks/svcomp14_nl/eca/Problem13_40_false.o3.dl.smt2	12.05	0	11.92	0
../../benchmarks/svcomp14_nl/eca/Problem13_50_false.o3.dl.smt2	32.56	0	363.47	0
../../benchmarks/svcomp14_nl/eca/Problem13_60_false.o3.dl.smt2	13.52	0	33.19	0
../../benchmarks/svcomp14_nl/eca/Problem14_00_true.o3.dl.smt2	13.3	0	20.54	0
../../benchmarks/svcomp14_nl/eca/Problem14_10_false.o3.dl.smt2	14.38	0	21.35	0
../../benchmarks/svcomp14_nl/eca/Problem14_20_true.o3.dl.smt2	0.92	0	1.54	0
../../benchmarks/svcomp14_nl/eca/Problem14_30_true.o3.dl.smt2	1.01	0	1.66	0
../../benchmarks/svcomp14_nl/eca/Problem14_40_false.o3.dl.smt2	9.14	0	16.14	0
../../benchmarks/svcomp14_nl/eca/Problem14_50_true.o3.dl.smt2	13.14	0	17.83	0
../../benchmarks/svcomp14_nl/eca/Problem14_60_false.o3.dl.smt2	0.58	0	1.5	0
../../benchmarks/svcomp14_nl/eca/Problem15_00_false.o3.dl.smt2	2.2	0	2.12	0
../../benchmarks/svcomp14_nl/eca/Problem15_10_false.o3.dl.smt2	5.11	0	15.53	0
../../benchmarks/svcomp14_nl/eca/Problem15_20_false.o3.dl.smt2	2.28	0	2.16	0
../../benchmarks/svcomp14_nl/eca/Problem15_30_false.o3.dl.smt2	4.28	0	13.62	0
../../benchmarks/svcomp14_nl/eca/Problem15_40_false.o3.dl.smt2	2.61	0	2.06	0
../../benchmarks/svcomp14_nl/eca/Problem15_50_false.o3.dl.smt2	3.72	0	13.48	0
../../benchmarks/svcomp14_nl/eca/Problem15_60_false.o3.dl.smt2	2.62	0	14.78	0
../../benchmarks/svcomp14_nl/eca/Problem16_00_false.o3.dl.smt2	1.61	0	2.01	0
../../benchmarks/svcomp14_nl/eca/Problem16_08_false.o3.dl.smt2	34.25	0	90.78	0
../../benchmarks/svcomp14_nl/eca/Problem16_20_false.o3.dl.smt2	31.22	0	80.31	0
../../benchmarks/svcomp14_nl/eca/Problem16_30_false.o3.dl.smt2	35.39	0	86.37	0
../../benchmarks/svcomp14_nl/eca/Problem16_40_false.o3.dl.smt2	39.6	0	84.09	0
../../benchmarks/svcomp14_nl/eca/Problem16_50_true.o3.dl.smt2	2.64	0	8.79	0
../../benchmarks/svcomp14_nl/eca/Problem16_60_false.o3.dl.smt2	2.22	0	2.26	0
../../benchmarks/svcomp14_nl/eca/Problem17_00_false.o3.dl.smt2	3.7	0	12.37	0
../../benchmarks/svcomp14_nl/eca/Problem17_10_false.o3.dl.smt2	3.73	0	15.01	0
../../benchmarks/svcomp14_nl/eca/Problem17_20_false.o3.dl.smt2	4.46	0	7.9	0
../../benchmarks/svcomp14_nl/eca/Problem17_30_false.o3.dl.smt2	3.82	0	12.31	0
../../benchmarks/svcomp14_nl/eca/Problem17_40_false.o3.dl.smt2	3.87	0	8.28	0
../../benchmarks/svcomp14_nl/eca/Problem17_50_false.o3.dl.smt2	4.59	0	12.92	0
../../benchmarks/svcomp14_nl/eca/Problem17_60_false.o3.dl.smt2	3.72	0	7.07	0
../../benchmarks/svcomp14_nl/eca/Problem18_00_false.o3.dl.smt2	240.3	0	798.95	0
../../benchmarks/svcomp14_nl/eca/Problem18_10_false.o3.dl.smt2	268.65	0	774.0	0
../../benchmarks/svcomp14_nl/eca/Problem18_20_false.o3.dl.smt2	801.21	0	675.59	0
../../benchmarks/svcomp14_nl/eca/Problem18_30_false.o3.dl.smt2	735.35	0	598.07	0
../../benchmarks/svcomp14_nl/eca/Problem18_40_false.o3.dl.smt2	279.24	0	473.42	0
../../benchmarks/svcomp14_nl/eca/Problem18_50_false.o3.dl.smt2	172.05	0	950.8	0
../../benchmarks/svcomp14_nl/eca/Problem18_60_false.o3.dl.smt2	11.96	0	8.43	0
../../benchmarks/svcomp14_nl/eca/Problem19_00_false.o3.dl.smt2	1440.77	0	1622.06	0
../../benchmarks/svcomp14_nl/eca/Problem19_10_false.o3.dl.smt2	1005.2	0	1800	-9
../../benchmarks/svcomp14_nl/eca/Problem19_20_false.o3.dl.smt2	1375.23	0	1800	-9
../../benchmarks/svcomp14_nl/eca/Problem19_30_false.o3.dl.smt2	402.03	0	1800	-9
../../benchmarks/svcomp14_nl/eca/Problem19_38_false.o3.dl.smt2	136.3	0	1020.97	0
../../benchmarks/svcomp14_nl/eca/Problem19_50_false.o3.dl.smt2	952.49	0	1800	-9
../../benchmarks/svcomp14_nl/eca/Problem19_60_false.o3.dl.smt2	41.21	0	950.86	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_false_drivers-block-virtio_blk-ko--101_1a--39a1d13-1.o3.dl.smt2	0.14	0	0.21	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_false_drivers-block-virtio_blk-ko--101_1a--39a1d13.o3.dl.smt2	0.14	0	0.22	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_false_drivers-hwmon-s3c-hwmon-ko--130_7a--af3071a-1.o3.dl.smt2	0.07	0	0.1	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_false_drivers-media-radio-si4713-i2c-ko--111_1a--064368f-1.o3.dl.smt2	20.33	0	38.25	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_false_drivers-media-rc-imon--32_7a--a9e7fb5-1.o3.dl.smt2	0.59	0	0.98	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_false_drivers-net-b44-ko--114_1a--073676f-1.o3.dl.smt2	1800	1	436.13	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_false_drivers-net-slip-ko--108_1a--1b0b0ac-1.o3.dl.smt2	0.94	0	3.56	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_false_drivers-staging-comedi-drivers-ni_6527-ko--107_1a--adbbc36-1.o3.dl.smt2	0.1	0	0.1	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_false_drivers-staging-comedi-drivers-ni_65xx-ko--107_1a--adbbc36-1.o3.dl.smt2	0.13	0	0.13	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_false_drivers-staging-comedi-drivers-ni_660x-ko--107_1a--adbbc36-1.o3.dl.smt2	0.15	0	0.15	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_false_drivers-staging-comedi-drivers-ni_670x-ko--107_1a--adbbc36-1.o3.dl.smt2	0.12	0	0.1	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_false_drivers-staging-comedi-drivers-ni_pcidio-ko--107_1a--adbbc36-1.o3.dl.smt2	0.47	0	0.43	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_false_drivers-usb-gadget-g_printer-ko--106_1a--2b9ec6c-1.o3.dl.smt2	1.2	0	5.0	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_false_sound-oss-opl3-ko--111_1a--42f9f8d-1.o3.dl.smt2	0.27	0	0.31	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_true_drivers-hwmon-ibmpex-ko--130_7a--d631323.o3.dl.smt2	2.96	0	45.09	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_true_drivers-hwmon-s3c-hwmon-ko--130_7a--af3071a.o3.dl.smt2	0.57	0	1.67	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_true_drivers-media-radio-si4713-i2c-ko--111_1a--064368f.o3.dl.smt2	6.75	0	6.89	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_true_drivers-net-slip-ko--108_1a--1b0b0ac.o3.dl.smt2	0.32	0	0.34	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/m0_true_drivers-usb-gadget-g_printer-ko--106_1a--2b9ec6c.o3.dl.smt2	2.26	0	5.21	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/main0_false_drivers-media-video-tlg2300-poseidon-ko--32_7a--4a349aa-1.o3.dl.smt2	20.09	0	389.72	0
../../benchmarks/svcomp14_nl/ldv-commit-tester/main3_false_drivers-staging-usbip-vhci-hcd-ko--132_1a--927c3fa.o3.dl.smt2	0.52	0	1.47	0
../../benchmarks/svcomp14_nl/ldv-consumption/32_7a_cilled_false_linux-3.8-rc1-32_7a-drivers--mmc--host--vub300.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	1.44	0	2.08	0
../../benchmarks/svcomp14_nl/ldv-consumption/32_7a_cilled_false_linux-3.8-rc1-32_7a-drivers--net--can--softing--softing.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	6.93	0	12.67	0
../../benchmarks/svcomp14_nl/ldv-consumption/32_7a_cilled_false_linux-3.8-rc1-32_7a-fs--ecryptfs--ecryptfs.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	43.67	0	42.81	0
../../benchmarks/svcomp14_nl/ldv-consumption/32_7a_cilled_false_linux-3.8-rc1-drivers--hwmon--abituguru3.ko-main.cil.out.o3.dl.smt2	313.74	0	831.8	0
../../benchmarks/svcomp14_nl/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-drivers--gpu--drm--ttm--ttm.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.28	0	0.42	0
../../benchmarks/svcomp14_nl/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-drivers--media--dvb-core--dvb-core.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	1.68	0	2.6	0
../../benchmarks/svcomp14_nl/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-drivers--media--v4l2-core--videobuf-dma-contig.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	3.35	0	14.36	0
../../benchmarks/svcomp14_nl/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-drivers--net--wireless--rndis_wlan.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	146.71	0	753.96	0
../../benchmarks/svcomp14_nl/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-drivers--video--udlfb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	17.67	0	36.63	0
../../benchmarks/svcomp14_nl/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-32_7a-fs--nfs--nfsv4.ko-ldv_main4_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	5.66	0	6.31	0
../../benchmarks/svcomp14_nl/ldv-consumption/32_7a_cilled_true_linux-3.8-rc1-drivers--media--usb--em28xx--em28xx.ko-main.cil.out.o3.dl.smt2	14.51	0	53.89	0
../../benchmarks/svcomp14_nl/ldv-consumption/linux-3.8-rc1-32_7a-drivers--net--dsa--mv88e6xxx_drv.ko-ldv_main2_true.cil.out.o3.dl.smt2	222.25	0	157.69	0
../../benchmarks/svcomp14_nl/ldv-consumption/linux-3.8-rc1-32_7a-drivers--usb--serial--usbserial.ko-ldv_main0_false.cil.out.o3.dl.smt2	5.84	0	8.73	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/module_get_put-drivers-block-drbd-drbd.ko_false.cil.out.i.pp.o3.dl.smt2	0.08	0	0.08	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/module_get_put-drivers-block-loop.ko_false.cil.out.i.pp.o3.dl.smt2	3.71	0	15.6	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/module_get_put-drivers-block-pktcdvd.ko_false.cil.out.i.pp.o3.dl.smt2	13.4	0	36.61	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/module_get_put-drivers-isdn-gigaset-gigaset.ko_false.cil.out.i.pp.o3.dl.smt2	0.49	0	1.05	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/module_get_put-drivers-isdn-mISDN-mISDN_core.ko_false.cil.out.i.pp.o3.dl.smt2	0.32	0	0.64	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/module_get_put-drivers-net-ppp_generic.ko_false.cil.out.i.pp.o3.dl.smt2	4.2	0	6.12	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/module_get_put-drivers-net-wan-farsync.ko_false.cil.out.i.pp.o3.dl.smt2	1.5	0	3.78	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/module_get_put-drivers-usb-core-usbcore.ko_false.cil.out.i.pp.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/usb_urb-drivers-hid-usbhid-usbmouse.ko_false.cil.out.i.pp.o3.dl.smt2	0.35	0	0.52	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/usb_urb-drivers-input-misc-keyspan_remote.ko_false.cil.out.i.pp.o3.dl.smt2	0.44	0	0.78	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/usb_urb-drivers-input-tablet-kbtab.ko_true.cil.out.i.pp.o3.dl.smt2	0.38	0	0.48	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/usb_urb-drivers-media-dvb-ttusb-dec-ttusb_dec.ko_false.cil.out.i.pp.o3.dl.smt2	2.35	0	3.43	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/usb_urb-drivers-net-can-usb-ems_usb.ko_false.cil.out.i.pp.o3.dl.smt2	0.82	0	2.01	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/usb_urb-drivers-net-usb-catc.ko_false.cil.out.i.pp.o3.dl.smt2	0.48	0	0.85	0
../../benchmarks/svcomp14_nl/ldv-linux-3.0/usb_urb-drivers-staging-lirc-lirc_imon.ko_false.cil.out.i.pp.o3.dl.smt2	0.34	0	0.7	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--gpu--drm--vmwgfx--vmwgfx.ko-ldv_main3_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	3.47	0	5.65	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--input--mousedev.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	1.3	0	1.33	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--input--mouse--synaptics_usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.34	0	0.48	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--isdn--capi--kernelcapi.ko-ldv_main3_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.06	0	0.06	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--media--dvb--dvb-usb--dvb-usb-dib0700.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.06	0	0.11	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--media--video--mem2mem_testdev.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.72	0	5.26	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--media--video--vivi.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	1.4	0	2.02	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--mtd--chips--cfi_cmdset_0001.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	2.48	0	4.94	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--net--phy--dp83640.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.76	0	0.86	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--net--wireless--p54--p54usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.13	0	0.33	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--staging--keucr--keucr.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--usb--image--microtek.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.04	0	0.05	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--usb--storage--usb-storage.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.06	0	0.07	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--vhost--vhost_net.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	100.59	0	153.51	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/32_7_cilled_false_const_ok_linux-32_1-drivers--video--aty--atyfb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	5.09	0	9.65	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/43_1a_cilled_false_ok_linux-43_1a-drivers--misc--sgi-xp--xpc.ko-ldv_main3_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	66.84	0	250.03	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/43_1a_cilled_false_ok_linux-43_1a-drivers--net--wireless--orinoco--orinoco_usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	0.53	0	2.03	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/43_1a_cilled_false_ok_linux-43_1a-drivers--scsi--dpt_i2o.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	1.97	0	2.41	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/43_1a_cilled_false_ok_linux-43_1a-drivers--scsi--megaraid--megaraid_mm.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	7.84	0	35.52	0
../../benchmarks/svcomp14_nl/ldv-linux-3.4-simple/43_1a_cilled_false_ok_linux-43_1a-drivers--usb--gadget--pch_udc.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.o3.dl.smt2	29.57	0	57.87	0
../../benchmarks/svcomp14_nl/ldv-linux-3.7.3/main0_false_drivers-vhost-tcm_vhost-ko--32_7a--linux-3.7.3.o3.dl.smt2	2.28	0	11.17	0
../../benchmarks/svcomp14_nl/ldv-linux-3.7.3/main15_false_drivers-usb-core-usbcore-ko--32_7a--linux-3.7.3.o3.dl.smt2	1.91	0	2.4	0
../../benchmarks/svcomp14_nl/ldv-linux-3.7.3/main1_false_drivers-vhost-vhost_net-ko--32_7a--linux-3.7.3.o3.dl.smt2	91.92	0	109.88	0
../../benchmarks/svcomp14_nl/locks/test_locks_14_false.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_nl/locks/test_locks_15_false.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/loops/array_false.o3.dl.smt2	0.0	0	0.0	0
../../benchmarks/svcomp14_nl/loops/array_true.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14_nl/loops/bubble_sort_false.o3.dl.smt2	0.1	0	0.1	0
../../benchmarks/svcomp14_nl/loops/eureka_01_false.o3.dl.smt2	0.11	0	0.18	0
../../benchmarks/svcomp14_nl/loops/eureka_01_true.o3.dl.smt2	11.84	0	26.65	0
../../benchmarks/svcomp14_nl/loops/eureka_05_true.o3.dl.smt2	0.38	0	0.92	0
../../benchmarks/svcomp14_nl/loops/for_bounded_loop1_false.o3.dl.smt2	0.06	0	0.1	0
../../benchmarks/svcomp14_nl/loops/insertion_sort_false.o3.dl.smt2	0.07	0	0.1	0
../../benchmarks/svcomp14_nl/loops/insertion_sort_true.o3.dl.smt2	0.06	0	0.1	0
../../benchmarks/svcomp14_nl/loops/invert_string_false.o3.dl.smt2	0.09	0	0.19	0
../../benchmarks/svcomp14_nl/loops/invert_string_true.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14_nl/loops/linear_sea.ch_true.o3.dl.smt2	0.01	0	0.01	0
../../benchmarks/svcomp14_nl/loops/linear_search_false.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/loops/n.c11_true.o3.dl.smt2	0.1	0	0.12	0
../../benchmarks/svcomp14_nl/loops/nec11_false.o3.dl.smt2	0.0	0	0.0	0
../../benchmarks/svcomp14_nl/loops/nec20_false.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/loops/s3_false.o3.dl.smt2	1.22	0	3.62	0
../../benchmarks/svcomp14_nl/loops/string_false.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_nl/loops/sum01_bug02_false.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/loops/sum01_bug02_sum01_bug02_base.case_false.o3.dl.smt2	0.02	0	0.03	0
../../benchmarks/svcomp14_nl/loops/sum01_false.o3.dl.smt2	0.03	0	0.03	0
../../benchmarks/svcomp14_nl/loops/sum01_true.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/loops/sum03_false.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_nl/loops/sum_array_false.o3.dl.smt2	0.12	0	0.14	0
../../benchmarks/svcomp14_nl/loops/sum_array_true.o3.dl.smt2	0.11	0	0.13	0
../../benchmarks/svcomp14_nl/loops/terminator_01_false.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14_nl/loops/terminator_02_false.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/loops/terminator_02_true.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14_nl/loops/terminator_03_true.o3.dl.smt2	0.02	0	0.01	0
../../benchmarks/svcomp14_nl/loops/trex01_false.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/loops/trex01_true.o3.dl.smt2	0.04	0	0.05	0
../../benchmarks/svcomp14_nl/loops/trex02_false.o3.dl.smt2	0.01	0	0.0	0
../../benchmarks/svcomp14_nl/loops/trex03_false.o3.dl.smt2	0.03	0	0.03	0
../../benchmarks/svcomp14_nl/loops/trex03_true.o3.dl.smt2	0.02	0	0.03	0
../../benchmarks/svcomp14_nl/loops/trex04_true.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14_nl/loops/verisec_NetBSD-libc__loop_false.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_nl/loops/verisec_OpenSER__cases1_stripFullBoth_arr_false.o3.dl.smt2	0.25	0	0.6	0
../../benchmarks/svcomp14_nl/loops/verisec_sendmail__tTflag_arr_one_loop_false.o3.dl.smt2	0.02	0	0.03	0
../../benchmarks/svcomp14_nl/loops/vogal_false.o3.dl.smt2	0.46	0	0.62	0
../../benchmarks/svcomp14_nl/loops/vogal_true.o3.dl.smt2	0.13	0	0.17	0
../../benchmarks/svcomp14_nl/ntdrivers/cdaudio_true.i.cil.o3.dl.smt2	0.21	0	0.18	0
../../benchmarks/svcomp14_nl/ntdrivers/diskperf_false.i.cil.o3.dl.smt2	0.12	0	0.1	0
../../benchmarks/svcomp14_nl/ntdrivers/diskperf_true.i.cil.o3.dl.smt2	0.12	0	0.12	0
../../benchmarks/svcomp14_nl/ntdrivers/floppy_false.i.cil.o3.dl.smt2	0.24	0	0.23	0
../../benchmarks/svcomp14_nl/ntdrivers/floppy_true.i.cil.o3.dl.smt2	0.28	0	0.27	0
../../benchmarks/svcomp14_nl/ntdrivers/kbfiltr_false.i.cil.o3.dl.smt2	0.07	0	0.06	0
../../benchmarks/svcomp14_nl/ntdrivers/parport_true.i.cil.o3.dl.smt2	28.97	0	60.56	0
../../benchmarks/svcomp14_nl/ntdrivers-simplified/cdaudio_simpl1_false.cil.o3.dl.smt2	0.15	0	0.14	0
../../benchmarks/svcomp14_nl/ntdrivers-simplified/cdaudio_simpl1_true.cil.o3.dl.smt2	0.17	0	0.14	0
../../benchmarks/svcomp14_nl/ntdrivers-simplified/diskperf_simpl1_true.cil.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14_nl/ntdrivers-simplified/floppy_simpl3_false.cil.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14_nl/ntdrivers-simplified/floppy_simpl3_true.cil.o3.dl.smt2	0.06	0	0.06	0
../../benchmarks/svcomp14_nl/ntdrivers-simplified/floppy_simpl4_false.cil.o3.dl.smt2	0.1	0	0.08	0
../../benchmarks/svcomp14_nl/ntdrivers-simplified/floppy_simpl4_true.cil.o3.dl.smt2	0.1	0	0.09	0
../../benchmarks/svcomp14_nl/ntdrivers-simplified/kbfiltr_simpl2_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec14_product03_true.cil.o3.dl.smt2	0.66	0	2.02	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec14_product11_true.cil.o3.dl.smt2	1.06	0	2.16	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec14_product19_true.cil.o3.dl.smt2	0.35	0	2.62	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec14_product23_true.cil.o3.dl.smt2	0.66	0	3.23	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec14_product27_true.cil.o3.dl.smt2	0.48	0	2.61	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec14_product31_true.cil.o3.dl.smt2	0.63	0	2.28	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec14_productSimulator_false.cil.o3.dl.smt2	0.71	0	0.82	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product01_true.cil.o3.dl.smt2	180.12	0	257.14	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product03_true.cil.o3.dl.smt2	54.47	0	78.11	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product09_true.cil.o3.dl.smt2	53.99	0	79.18	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product11_true.cil.o3.dl.smt2	95.45	0	265.41	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product17_true.cil.o3.dl.smt2	158.47	0	94.69	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product18_false.cil.o3.dl.smt2	5.63	0	8.21	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product19_true.cil.o3.dl.smt2	84.86	0	304.99	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product20_false.cil.o3.dl.smt2	2.05	0	8.55	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product21_true.cil.o3.dl.smt2	386.15	0	1158.57	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product22_false.cil.o3.dl.smt2	4.61	0	9.78	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product23_true.cil.o3.dl.smt2	280.28	0	1800	-9
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product24_false.cil.o3.dl.smt2	2.76	0	11.96	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product25_true.cil.o3.dl.smt2	54.0	0	79.56	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product26_false.cil.o3.dl.smt2	3.03	0	5.48	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product27_true.cil.o3.dl.smt2	315.53	0	567.0	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product28_false.cil.o3.dl.smt2	2.68	0	4.84	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product29_true.cil.o3.dl.smt2	285.17	0	1800	-9
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product30_false.cil.o3.dl.smt2	2.72	0	10.26	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product31_true.cil.o3.dl.smt2	854.71	0	1312.85	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_product32_false.cil.o3.dl.smt2	2.68	0	12.46	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec1_productSimulator_false.cil.o3.dl.smt2	23.24	0	114.33	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product01_true.cil.o3.dl.smt2	20.13	0	65.37	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product03_true.cil.o3.dl.smt2	22.49	0	249.52	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product09_true.cil.o3.dl.smt2	19.72	0	61.87	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product11_true.cil.o3.dl.smt2	23.39	0	50.4	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product17_true.cil.o3.dl.smt2	17.56	0	48.14	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product18_false.cil.o3.dl.smt2	0.52	0	3.72	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product19_true.cil.o3.dl.smt2	12.77	0	27.37	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product20_false.cil.o3.dl.smt2	0.64	0	3.6	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product21_true.cil.o3.dl.smt2	38.63	0	148.3	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product22_false.cil.o3.dl.smt2	1.02	0	4.1	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product23_true.cil.o3.dl.smt2	37.37	0	403.72	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product24_false.cil.o3.dl.smt2	1.0	0	6.4	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product25_true.cil.o3.dl.smt2	17.44	0	34.89	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product26_false.cil.o3.dl.smt2	0.44	0	5.38	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product27_true.cil.o3.dl.smt2	17.98	0	33.6	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product28_false.cil.o3.dl.smt2	0.53	0	4.4	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product29_true.cil.o3.dl.smt2	22.85	0	247.13	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product30_false.cil.o3.dl.smt2	1.05	0	5.86	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product31_true.cil.o3.dl.smt2	26.26	0	458.4	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_product32_false.cil.o3.dl.smt2	0.64	0	7.38	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec2_productSimulator_false.cil.o3.dl.smt2	2.98	0	36.96	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec3_product01_true.cil.o3.dl.smt2	0.08	0	0.16	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec3_product09_true.cil.o3.dl.smt2	0.08	0	0.15	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec3_product17_true.cil.o3.dl.smt2	0.08	0	0.12	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec3_product18_true.cil.o3.dl.smt2	0.16	0	0.26	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec3_product21_true.cil.o3.dl.smt2	0.13	0	0.3	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec3_product22_true.cil.o3.dl.smt2	0.3	0	0.52	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec3_product25_true.cil.o3.dl.smt2	0.08	0	0.12	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec3_product26_true.cil.o3.dl.smt2	0.18	0	0.29	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec3_product29_true.cil.o3.dl.smt2	0.14	0	0.35	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec3_product30_true.cil.o3.dl.smt2	0.33	0	0.68	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec3_productSimulator_false.cil.o3.dl.smt2	1.19	0	2.85	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec9_product09_true.cil.o3.dl.smt2	15.93	0	54.14	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec9_product11_true.cil.o3.dl.smt2	20.22	0	90.65	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec9_product25_true.cil.o3.dl.smt2	23.7	0	98.37	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec9_product26_false.cil.o3.dl.smt2	0.77	0	3.43	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec9_product27_true.cil.o3.dl.smt2	24.07	0	230.95	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec9_product28_false.cil.o3.dl.smt2	0.56	0	3.66	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec9_product29_true.cil.o3.dl.smt2	24.67	0	181.37	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec9_product30_false.cil.o3.dl.smt2	0.79	0	5.16	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec9_product31_true.cil.o3.dl.smt2	39.17	0	1023.42	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec9_product32_false.cil.o3.dl.smt2	0.89	0	5.1	0
../../benchmarks/svcomp14_nl/product-lines/elevator_spec9_productSimulator_false.cil.o3.dl.smt2	2.89	0	39.25	0
../../benchmarks/svcomp14_nl/product-lines/email_spec0_product16_false.cil.o3.dl.smt2	0.63	0	1.12	0
../../benchmarks/svcomp14_nl/product-lines/email_spec0_product21_false.cil.o3.dl.smt2	1.52	0	3.01	0
../../benchmarks/svcomp14_nl/product-lines/email_spec0_product22_false.cil.o3.dl.smt2	1.34	0	1.59	0
../../benchmarks/svcomp14_nl/product-lines/email_spec0_product26_false.cil.o3.dl.smt2	1.64	0	3.92	0
../../benchmarks/svcomp14_nl/product-lines/email_spec0_product31_false.cil.o3.dl.smt2	0.75	0	1.31	0
../../benchmarks/svcomp14_nl/product-lines/email_spec0_product33_false.cil.o3.dl.smt2	1.2	0	2.35	0
../../benchmarks/svcomp14_nl/product-lines/email_spec0_product34_false.cil.o3.dl.smt2	2.21	0	4.48	0
../../benchmarks/svcomp14_nl/product-lines/email_spec0_product35_false.cil.o3.dl.smt2	2.6	0	5.02	0
../../benchmarks/svcomp14_nl/product-lines/email_spec0_productSimulator_false.cil.o3.dl.smt2	1800	-11	133.99	0
../../benchmarks/svcomp14_nl/product-lines/email_spec11_product15_false.cil.o3.dl.smt2	0.69	0	0.7	0
../../benchmarks/svcomp14_nl/product-lines/email_spec11_product20_false.cil.o3.dl.smt2	1.92	0	4.2	0
../../benchmarks/svcomp14_nl/product-lines/email_spec11_product22_false.cil.o3.dl.smt2	1.23	0	2.62	0
../../benchmarks/svcomp14_nl/product-lines/email_spec11_product26_false.cil.o3.dl.smt2	2.27	0	6.86	0
../../benchmarks/svcomp14_nl/product-lines/email_spec11_product30_false.cil.o3.dl.smt2	0.82	0	0.79	0
../../benchmarks/svcomp14_nl/product-lines/email_spec11_product32_false.cil.o3.dl.smt2	3.39	0	3.97	0
../../benchmarks/svcomp14_nl/product-lines/email_spec11_product33_false.cil.o3.dl.smt2	2.42	0	2.36	0
../../benchmarks/svcomp14_nl/product-lines/email_spec11_product35_false.cil.o3.dl.smt2	5.06	0	8.08	0
../../benchmarks/svcomp14_nl/product-lines/email_spec11_productSimulator_false.cil.o3.dl.smt2	1800	-11	140.12	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_product14_false.cil.o3.dl.smt2	1.45	0	1.8	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_product15_false.cil.o3.dl.smt2	0.93	0	1.94	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_product16_false.cil.o3.dl.smt2	1.65	0	2.29	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_product20_false.cil.o3.dl.smt2	4.6	0	27.31	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_product21_false.cil.o3.dl.smt2	4.22	0	12.7	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_product22_false.cil.o3.dl.smt2	1.56	0	5.16	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_product26_false.cil.o3.dl.smt2	8.92	0	49.71	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_product29_false.cil.o3.dl.smt2	1.54	0	4.37	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_product30_false.cil.o3.dl.smt2	1.5	0	1.84	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_product31_false.cil.o3.dl.smt2	1.55	0	3.55	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_product32_false.cil.o3.dl.smt2	4.88	0	21.65	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_product33_false.cil.o3.dl.smt2	1.74	0	5.63	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_product34_false.cil.o3.dl.smt2	6.92	0	20.01	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_product35_false.cil.o3.dl.smt2	7.72	0	68.21	0
../../benchmarks/svcomp14_nl/product-lines/email_spec1_productSimulator_false.cil.o3.dl.smt2	57.64	0	835.02	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product13_true.cil.o3.dl.smt2	0.03	0	0.05	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product17_false.cil.o3.dl.smt2	2.58	0	4.96	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product18_false.cil.o3.dl.smt2	1.41	0	2.64	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product19_false.cil.o3.dl.smt2	1.3	0	2.15	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product23_false.cil.o3.dl.smt2	3.66	0	13.2	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product24_false.cil.o3.dl.smt2	2.23	0	4.0	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product25_false.cil.o3.dl.smt2	3.7	0	10.52	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product27_false.cil.o3.dl.smt2	5.1	0	22.18	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product28_true.cil.o3.dl.smt2	0.03	0	0.05	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product29_false.cil.o3.dl.smt2	2.42	0	4.31	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product30_false.cil.o3.dl.smt2	0.99	0	2.13	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product31_false.cil.o3.dl.smt2	2.34	0	2.74	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product32_false.cil.o3.dl.smt2	12.81	0	40.55	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product33_false.cil.o3.dl.smt2	4.73	0	5.24	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product34_false.cil.o3.dl.smt2	8.32	0	26.79	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_product35_false.cil.o3.dl.smt2	8.7	0	84.17	0
../../benchmarks/svcomp14_nl/product-lines/email_spec27_productSimulator_false.cil.o3.dl.smt2	1667.11	0	1800	-9
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product13_false.cil.o3.dl.smt2	0.2	0	0.17	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product17_false.cil.o3.dl.smt2	0.32	0	0.33	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product18_false.cil.o3.dl.smt2	0.23	0	0.25	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product19_false.cil.o3.dl.smt2	0.22	0	0.3	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product23_false.cil.o3.dl.smt2	0.83	0	0.74	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product24_false.cil.o3.dl.smt2	0.42	0	0.38	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product25_false.cil.o3.dl.smt2	0.49	0	0.77	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product27_false.cil.o3.dl.smt2	0.8	0	0.9	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product28_false.cil.o3.dl.smt2	0.3	0	0.24	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product29_false.cil.o3.dl.smt2	0.35	0	0.39	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product30_false.cil.o3.dl.smt2	0.27	0	0.26	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product31_false.cil.o3.dl.smt2	0.41	0	0.32	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product32_false.cil.o3.dl.smt2	1.36	0	1.2	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product33_false.cil.o3.dl.smt2	0.58	0	0.48	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product34_false.cil.o3.dl.smt2	1.39	0	1.35	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_product35_false.cil.o3.dl.smt2	1.86	0	1.52	0
../../benchmarks/svcomp14_nl/product-lines/email_spec3_productSimulator_false.cil.o3.dl.smt2	8.7	0	15.37	0
../../benchmarks/svcomp14_nl/product-lines/email_spec4_product18_false.cil.o3.dl.smt2	1.29	0	1.39	0
../../benchmarks/svcomp14_nl/product-lines/email_spec4_product19_false.cil.o3.dl.smt2	0.82	0	1.73	0
../../benchmarks/svcomp14_nl/product-lines/email_spec4_product23_false.cil.o3.dl.smt2	3.92	0	5.13	0
../../benchmarks/svcomp14_nl/product-lines/email_spec4_product24_false.cil.o3.dl.smt2	2.3	0	2.52	0
../../benchmarks/svcomp14_nl/product-lines/email_spec4_product25_false.cil.o3.dl.smt2	3.22	0	4.63	0
../../benchmarks/svcomp14_nl/product-lines/email_spec4_product27_false.cil.o3.dl.smt2	4.38	0	6.98	0
../../benchmarks/svcomp14_nl/product-lines/email_spec4_product30_false.cil.o3.dl.smt2	0.92	0	1.54	0
../../benchmarks/svcomp14_nl/product-lines/email_spec4_product31_false.cil.o3.dl.smt2	1.4	0	2.47	0
../../benchmarks/svcomp14_nl/product-lines/email_spec4_product32_false.cil.o3.dl.smt2	8.23	0	9.27	0
../../benchmarks/svcomp14_nl/product-lines/email_spec4_product33_false.cil.o3.dl.smt2	1.85	0	3.47	0
../../benchmarks/svcomp14_nl/product-lines/email_spec4_product34_false.cil.o3.dl.smt2	3.61	0	6.36	0
../../benchmarks/svcomp14_nl/product-lines/email_spec4_product35_false.cil.o3.dl.smt2	4.36	0	13.32	0
../../benchmarks/svcomp14_nl/product-lines/email_spec4_productSimulator_false.cil.o3.dl.smt2	32.35	0	77.9	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product12_false.cil.o3.dl.smt2	1.7	0	1.13	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product14_false.cil.o3.dl.smt2	0.87	0	1.26	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product15_false.cil.o3.dl.smt2	0.85	0	1.51	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product16_false.cil.o3.dl.smt2	0.86	0	1.02	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product20_false.cil.o3.dl.smt2	3.1	0	5.76	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product21_false.cil.o3.dl.smt2	1.98	0	5.25	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product22_false.cil.o3.dl.smt2	1.43	0	2.47	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product26_false.cil.o3.dl.smt2	5.16	0	4.11	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product28_false.cil.o3.dl.smt2	1.18	0	1.57	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product29_false.cil.o3.dl.smt2	1.33	0	2.17	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product30_false.cil.o3.dl.smt2	0.84	0	0.86	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product31_false.cil.o3.dl.smt2	1.32	0	1.98	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product32_false.cil.o3.dl.smt2	4.67	0	4.1	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product33_false.cil.o3.dl.smt2	1.69	0	2.36	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product34_false.cil.o3.dl.smt2	4.8	0	4.52	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_product35_false.cil.o3.dl.smt2	2.78	0	4.43	0
../../benchmarks/svcomp14_nl/product-lines/email_spec6_productSimulator_false.cil.o3.dl.smt2	48.69	0	343.44	0
../../benchmarks/svcomp14_nl/product-lines/email_spec7_product28_false.cil.o3.dl.smt2	1.71	0	1.53	0
../../benchmarks/svcomp14_nl/product-lines/email_spec7_product29_false.cil.o3.dl.smt2	1.45	0	2.09	0
../../benchmarks/svcomp14_nl/product-lines/email_spec7_product30_false.cil.o3.dl.smt2	0.81	0	0.81	0
../../benchmarks/svcomp14_nl/product-lines/email_spec7_product31_false.cil.o3.dl.smt2	1.13	0	1.4	0
../../benchmarks/svcomp14_nl/product-lines/email_spec7_product32_false.cil.o3.dl.smt2	4.68	0	4.76	0
../../benchmarks/svcomp14_nl/product-lines/email_spec7_product33_false.cil.o3.dl.smt2	2.92	0	2.25	0
../../benchmarks/svcomp14_nl/product-lines/email_spec7_product34_false.cil.o3.dl.smt2	3.01	0	4.18	0
../../benchmarks/svcomp14_nl/product-lines/email_spec7_product35_false.cil.o3.dl.smt2	4.72	0	6.02	0
../../benchmarks/svcomp14_nl/product-lines/email_spec7_productSimulator_false.cil.o3.dl.smt2	14.6	0	23.85	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_product14_true.cil.o3.dl.smt2	0.44	0	2.34	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_product15_false.cil.o3.dl.smt2	1.3	0	1.9	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_product16_false.cil.o3.dl.smt2	1.6	0	1.82	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_product20_false.cil.o3.dl.smt2	4.71	0	12.04	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_product21_false.cil.o3.dl.smt2	3.88	0	12.18	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_product22_false.cil.o3.dl.smt2	2.04	0	3.14	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_product26_false.cil.o3.dl.smt2	3.73	0	20.95	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_product29_true.cil.o3.dl.smt2	0.46	0	2.71	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_product30_false.cil.o3.dl.smt2	1.45	0	1.64	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_product31_false.cil.o3.dl.smt2	1.42	0	2.51	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_product32_false.cil.o3.dl.smt2	4.25	0	15.35	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_product33_false.cil.o3.dl.smt2	1.91	0	3.44	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_product34_false.cil.o3.dl.smt2	3.02	0	16.36	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_product35_false.cil.o3.dl.smt2	7.45	0	21.11	0
../../benchmarks/svcomp14_nl/product-lines/email_spec8_productSimulator_false.cil.o3.dl.smt2	21.47	0	489.17	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_product14_true.cil.o3.dl.smt2	0.4	0	1.42	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_product15_false.cil.o3.dl.smt2	1.31	0	1.75	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_product16_false.cil.o3.dl.smt2	1.82	0	2.18	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_product20_false.cil.o3.dl.smt2	3.74	0	9.0	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_product21_false.cil.o3.dl.smt2	3.86	0	7.78	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_product22_false.cil.o3.dl.smt2	2.26	0	3.65	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_product26_false.cil.o3.dl.smt2	3.4	0	14.76	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_product29_true.cil.o3.dl.smt2	0.47	0	2.74	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_product30_false.cil.o3.dl.smt2	1.45	0	1.67	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_product31_false.cil.o3.dl.smt2	1.7	0	2.77	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_product32_false.cil.o3.dl.smt2	3.47	0	17.53	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_product33_false.cil.o3.dl.smt2	2.52	0	3.72	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_product34_false.cil.o3.dl.smt2	3.87	0	15.98	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_product35_false.cil.o3.dl.smt2	5.67	0	28.17	0
../../benchmarks/svcomp14_nl/product-lines/email_spec9_productSimulator_false.cil.o3.dl.smt2	31.3	0	498.64	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product33_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product34_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product35_false.cil.o3.dl.smt2	0.06	0	0.08	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product36_false.cil.o3.dl.smt2	0.05	0	0.06	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product37_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product38_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product39_false.cil.o3.dl.smt2	0.05	0	0.1	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product40_false.cil.o3.dl.smt2	0.05	0	0.07	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product41_false.cil.o3.dl.smt2	0.14	0	0.12	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product42_false.cil.o3.dl.smt2	0.14	0	0.09	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product43_false.cil.o3.dl.smt2	0.17	0	0.23	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product44_false.cil.o3.dl.smt2	0.13	0	0.17	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product45_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product46_true.cil.o3.dl.smt2	0.02	0	0.03	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product47_true.cil.o3.dl.smt2	0.17	0	0.13	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product48_true.cil.o3.dl.smt2	0.16	0	0.16	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product49_false.cil.o3.dl.smt2	0.04	0	0.06	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product50_false.cil.o3.dl.smt2	0.04	0	0.04	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product51_false.cil.o3.dl.smt2	0.05	0	0.06	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product52_false.cil.o3.dl.smt2	0.06	0	0.06	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product53_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product54_false.cil.o3.dl.smt2	0.04	0	0.03	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product55_false.cil.o3.dl.smt2	0.06	0	0.08	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product56_false.cil.o3.dl.smt2	0.06	0	0.06	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product57_true.cil.o3.dl.smt2	0.18	0	0.17	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product58_true.cil.o3.dl.smt2	0.17	0	0.17	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product59_true.cil.o3.dl.smt2	0.34	0	0.28	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product60_true.cil.o3.dl.smt2	0.3	0	0.42	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product61_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product62_true.cil.o3.dl.smt2	0.02	0	0.03	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product63_true.cil.o3.dl.smt2	0.19	0	0.15	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_product64_true.cil.o3.dl.smt2	0.16	0	0.23	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec1_productSimulator_false.cil.o3.dl.smt2	0.14	0	0.19	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product33_false.cil.o3.dl.smt2	0.15	0	0.22	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product34_false.cil.o3.dl.smt2	0.18	0	0.24	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product35_false.cil.o3.dl.smt2	0.22	0	0.46	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product36_false.cil.o3.dl.smt2	0.2	0	0.26	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product37_true.cil.o3.dl.smt2	0.06	0	0.11	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product38_true.cil.o3.dl.smt2	0.06	0	0.1	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product39_true.cil.o3.dl.smt2	0.58	0	0.33	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product40_true.cil.o3.dl.smt2	0.34	0	0.66	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product41_false.cil.o3.dl.smt2	0.22	0	0.44	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product42_false.cil.o3.dl.smt2	0.23	0	0.44	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product43_false.cil.o3.dl.smt2	0.27	0	0.67	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product44_false.cil.o3.dl.smt2	0.33	0	0.69	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product45_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product46_true.cil.o3.dl.smt2	0.01	0	0.03	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product47_true.cil.o3.dl.smt2	0.17	0	0.32	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product48_true.cil.o3.dl.smt2	0.36	0	0.63	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product49_true.cil.o3.dl.smt2	0.33	0	0.45	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product50_true.cil.o3.dl.smt2	0.2	0	0.32	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product51_true.cil.o3.dl.smt2	0.79	0	0.78	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product52_true.cil.o3.dl.smt2	0.72	0	1.05	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product53_true.cil.o3.dl.smt2	0.05	0	0.1	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product54_true.cil.o3.dl.smt2	0.06	0	0.1	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product55_true.cil.o3.dl.smt2	0.37	0	0.46	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product56_true.cil.o3.dl.smt2	0.38	0	0.64	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product57_true.cil.o3.dl.smt2	0.32	0	0.34	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product58_true.cil.o3.dl.smt2	0.31	0	0.45	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product59_true.cil.o3.dl.smt2	0.47	0	0.74	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product60_true.cil.o3.dl.smt2	0.61	0	0.8	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product61_true.cil.o3.dl.smt2	0.02	0	0.03	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product62_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product63_true.cil.o3.dl.smt2	0.3	0	0.41	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_product64_true.cil.o3.dl.smt2	0.5	0	0.76	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec2_productSimulator_false.cil.o3.dl.smt2	0.47	0	0.68	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product01_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product02_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product03_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product04_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product05_false.cil.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product06_false.cil.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product07_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product08_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product09_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product10_false.cil.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product11_false.cil.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product12_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product13_false.cil.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product14_false.cil.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product15_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product16_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product17_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product18_false.cil.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product19_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product20_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product21_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product22_false.cil.o3.dl.smt2	0.04	0	0.01	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product23_false.cil.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product24_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product25_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product26_false.cil.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product27_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product28_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product29_false.cil.o3.dl.smt2	0.03	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product30_false.cil.o3.dl.smt2	0.04	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product31_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product32_false.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product33_true.cil.o3.dl.smt2	0.02	0	0.03	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product34_true.cil.o3.dl.smt2	0.01	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product35_false.cil.o3.dl.smt2	0.04	0	0.06	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product36_false.cil.o3.dl.smt2	0.04	0	0.06	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product37_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product38_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product39_false.cil.o3.dl.smt2	0.04	0	0.05	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product40_false.cil.o3.dl.smt2	0.04	0	0.05	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product41_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product42_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product43_false.cil.o3.dl.smt2	0.05	0	0.05	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product44_false.cil.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product45_true.cil.o3.dl.smt2	0.02	0	0.03	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product46_true.cil.o3.dl.smt2	0.02	0	0.02	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product47_false.cil.o3.dl.smt2	0.04	0	0.05	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product48_false.cil.o3.dl.smt2	0.03	0	0.06	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product49_true.cil.o3.dl.smt2	0.08	0	0.11	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product50_true.cil.o3.dl.smt2	0.08	0	0.1	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product51_false.cil.o3.dl.smt2	0.03	0	0.06	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product52_false.cil.o3.dl.smt2	0.07	0	0.07	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product53_true.cil.o3.dl.smt2	0.09	0	0.08	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product54_true.cil.o3.dl.smt2	0.09	0	0.09	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product55_false.cil.o3.dl.smt2	0.05	0	0.07	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product56_false.cil.o3.dl.smt2	0.04	0	0.06	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product57_true.cil.o3.dl.smt2	0.09	0	0.1	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product58_true.cil.o3.dl.smt2	0.09	0	0.09	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product59_false.cil.o3.dl.smt2	0.04	0	0.07	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product60_false.cil.o3.dl.smt2	0.04	0	0.07	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product61_true.cil.o3.dl.smt2	0.08	0	0.14	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product62_true.cil.o3.dl.smt2	0.09	0	0.1	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product63_false.cil.o3.dl.smt2	0.04	0	0.07	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_product64_false.cil.o3.dl.smt2	0.04	0	0.07	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec3_productSimulator_false.cil.o3.dl.smt2	0.06	0	0.1	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product33_false.cil.o3.dl.smt2	0.1	0	0.1	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product34_false.cil.o3.dl.smt2	0.1	0	0.1	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product35_false.cil.o3.dl.smt2	0.17	0	0.19	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product36_false.cil.o3.dl.smt2	0.15	0	0.23	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product37_false.cil.o3.dl.smt2	0.14	0	0.16	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product38_false.cil.o3.dl.smt2	0.17	0	0.16	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product39_false.cil.o3.dl.smt2	0.33	0	0.26	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product40_false.cil.o3.dl.smt2	0.26	0	0.2	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product41_false.cil.o3.dl.smt2	0.15	0	0.19	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product42_false.cil.o3.dl.smt2	0.14	0	0.12	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product43_false.cil.o3.dl.smt2	0.25	0	0.24	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product44_false.cil.o3.dl.smt2	0.19	0	0.24	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product45_false.cil.o3.dl.smt2	0.15	0	0.16	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product46_false.cil.o3.dl.smt2	0.16	0	0.16	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product47_false.cil.o3.dl.smt2	0.35	0	0.2	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product48_false.cil.o3.dl.smt2	0.2	0	0.2	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product49_true.cil.o3.dl.smt2	0.1	0	0.1	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product50_true.cil.o3.dl.smt2	0.1	0	0.08	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product51_true.cil.o3.dl.smt2	0.22	0	0.18	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product52_true.cil.o3.dl.smt2	0.26	0	0.36	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product53_true.cil.o3.dl.smt2	0.1	0	0.13	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product54_true.cil.o3.dl.smt2	0.1	0	0.13	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product55_true.cil.o3.dl.smt2	0.28	0	0.29	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product56_true.cil.o3.dl.smt2	0.18	0	0.31	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product57_true.cil.o3.dl.smt2	0.13	0	0.11	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product58_true.cil.o3.dl.smt2	0.11	0	0.12	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product59_true.cil.o3.dl.smt2	0.33	0	0.31	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product60_true.cil.o3.dl.smt2	0.33	0	0.37	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product61_true.cil.o3.dl.smt2	0.1	0	0.13	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product62_true.cil.o3.dl.smt2	0.1	0	0.12	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product63_true.cil.o3.dl.smt2	0.27	0	0.2	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_product64_true.cil.o3.dl.smt2	0.35	0	0.39	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec4_productSimulator_false.cil.o3.dl.smt2	0.72	0	0.57	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product33_true.cil.o3.dl.smt2	1800	-9	0.08	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product34_true.cil.o3.dl.smt2	0.18	0	0.08	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product35_true.cil.o3.dl.smt2	1800	-9	0.21	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product41_true.cil.o3.dl.smt2	1800	-9	0.17	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product42_true.cil.o3.dl.smt2	1800	-9	0.17	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product43_true.cil.o3.dl.smt2	1800	-9	0.34	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product49_true.cil.o3.dl.smt2	1800	-9	0.64	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product50_true.cil.o3.dl.smt2	1800	-9	0.65	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product51_true.cil.o3.dl.smt2	0.24	0	1800	-9
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product53_true.cil.o3.dl.smt2	1800	-9	37.63	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product54_true.cil.o3.dl.smt2	1800	-9	19.24	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product56_true.cil.o3.dl.smt2	0.27	0	1800	-9
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product57_true.cil.o3.dl.smt2	1800	-9	552.7	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product59_true.cil.o3.dl.smt2	0.3	0	1800	-9
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product61_true.cil.o3.dl.smt2	1800	-9	25.35	0
../../benchmarks/svcomp14_nl/product-lines/minepump_spec5_product62_true.cil.o3.dl.smt2	1800	-9	25.8	0
../../benchmarks/svcomp14_nl/ssh/s3_clnt.blast.01_false.i.cil.o3.dl.smt2	1.18	0	3.58	0
../../benchmarks/svcomp14_nl/ssh/s3_clnt.blast.01_true.i.cil.o3.dl.smt2	18.9	0	41.84	0
../../benchmarks/svcomp14_nl/ssh/s3_clnt.blast.02_false.i.cil.o3.dl.smt2	1.07	0	3.11	0
../../benchmarks/svcomp14_nl/ssh/s3_clnt.blast.02_true.i.cil.o3.dl.smt2	58.66	0	1066.28	0
../../benchmarks/svcomp14_nl/ssh/s3_clnt.blast.03_false.i.cil.o3.dl.smt2	0.92	0	3.29	0
../../benchmarks/svcomp14_nl/ssh/s3_clnt.blast.03_true.i.cil.o3.dl.smt2	41.59	0	140.8	0
../../benchmarks/svcomp14_nl/ssh/s3_clnt.blast.04_false.i.cil.o3.dl.smt2	0.89	0	2.94	0
../../benchmarks/svcomp14_nl/ssh/s3_clnt.blast.04_true.i.cil.o3.dl.smt2	6.37	0	32.78	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.01_false.i.cil.o3.dl.smt2	0.75	0	1.78	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.01_true.i.cil.o3.dl.smt2	8.04	0	611.72	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.02_false.i.cil.o3.dl.smt2	0.89	0	4.55	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.02_true.i.cil.o3.dl.smt2	9.94	0	935.03	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.03_false.i.cil.o3.dl.smt2	0.77	0	3.16	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.04_false.i.cil.o3.dl.smt2	0.56	0	5.17	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.06_false.i.cil.o3.dl.smt2	2.2	0	11.29	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.06_true.i.cil.o3.dl.smt2	349.15	0	1800	-9
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.07_false.i.cil.o3.dl.smt2	1.55	0	7.59	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.07_true.i.cil.o3.dl.smt2	198.78	0	1800	-9
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.08_false.i.cil.o3.dl.smt2	7.44	0	36.19	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.08_true.i.cil.o3.dl.smt2	158.17	0	52.58	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.09_false.i.cil.o3.dl.smt2	1.78	0	9.54	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.09_true.i.cil.o3.dl.smt2	124.53	0	1800	-9
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.10_false.i.cil.o3.dl.smt2	6.64	0	26.94	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.10_true.i.cil.o3.dl.smt2	31.83	0	608.48	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.11_false.i.cil.o3.dl.smt2	1.72	0	8.27	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.11_true.i.cil.o3.dl.smt2	14.57	0	703.18	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.12_false.i.cil.o3.dl.smt2	2.46	0	7.54	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.12_true.i.cil.o3.dl.smt2	794.86	0	467.2	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.13_false.i.cil.o3.dl.smt2	2.06	0	8.66	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.13_true.i.cil.o3.dl.smt2	93.49	0	465.51	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.14_false.i.cil.o3.dl.smt2	1.9	0	9.72	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.14_true.i.cil.o3.dl.smt2	21.81	0	1800	-9
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.15_false.i.cil.o3.dl.smt2	7.22	0	29.68	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.15_true.i.cil.o3.dl.smt2	16.21	0	170.31	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.16_false.i.cil.o3.dl.smt2	2.78	0	9.22	0
../../benchmarks/svcomp14_nl/ssh/s3_srvr.blast.16_true.i.cil.o3.dl.smt2	121.15	0	1800	-9
../../benchmarks/svcomp14_nl/ssh-simplified/s3_clnt_1_false.cil.o3.dl.smt2	0.84	0	2.25	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_clnt_1_true.cil.o3.dl.smt2	18.3	0	22.84	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_clnt_2_false.cil.o3.dl.smt2	0.97	0	3.0	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_clnt_2_true.cil.o3.dl.smt2	43.13	0	289.63	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_clnt_3_false.cil.o3.dl.smt2	0.84	0	2.63	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_clnt_3_true.cil.o3.dl.smt2	51.42	0	76.22	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_clnt_4_false.cil.o3.dl.smt2	0.92	0	2.63	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_clnt_4_true.cil.o3.dl.smt2	6.64	0	23.67	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_10_false.cil.o3.dl.smt2	0.44	0	1.28	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_11_false.cil.o3.dl.smt2	3.0	0	9.61	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_12_false.cil.o3.dl.smt2	2.17	0	8.07	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_13_false.cil.o3.dl.smt2	0.98	0	3.02	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_14_false.cil.o3.dl.smt2	0.47	0	0.79	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_1a_true.cil.o3.dl.smt2	0.31	0	0.44	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_1_false.cil.o3.dl.smt2	0.38	0	2.08	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_2_false.cil.o3.dl.smt2	0.54	0	2.28	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_2_true.cil.o3.dl.smt2	88.76	0	1359.16	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_3_true.cil.o3.dl.smt2	19.6	0	365.3	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_4_true.cil.o3.dl.smt2	11.0	0	290.19	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_6_false.cil.o3.dl.smt2	0.06	0	0.05	0
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_6_true.cil.o3.dl.smt2	466.5	0	1800	-9
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_7_true.cil.o3.dl.smt2	58.69	0	1800	-9
../../benchmarks/svcomp14_nl/ssh-simplified/s3_srvr_8_true.cil.o3.dl.smt2	57.14	0	1800	-9
../../benchmarks/svcomp14_nl/systemc/kundu1_false.cil.o3.dl.smt2	8.1	0	28.31	0
../../benchmarks/svcomp14_nl/systemc/kundu2_false.cil.o3.dl.smt2	7.9	0	52.06	0
../../benchmarks/svcomp14_nl/systemc/mem_slave_tlm.1_true.cil.o3.dl.smt2	820.66	0	1800	-9
../../benchmarks/svcomp14_nl/systemc/pc_sfifo_1_false.cil.o3.dl.smt2	0.24	0	0.4	0
../../benchmarks/svcomp14_nl/systemc/pc_sfifo_1_true.cil.o3.dl.smt2	1.14	0	3.01	0
../../benchmarks/svcomp14_nl/systemc/pc_sfifo_2_false.cil.o3.dl.smt2	0.33	0	1.6	0
../../benchmarks/svcomp14_nl/systemc/pc_sfifo_2_true.cil.o3.dl.smt2	86.41	0	1800	-9
../../benchmarks/svcomp14_nl/systemc/pc_sfifo_3_true.cil.o3.dl.smt2	1.01	0	8.33	0
../../benchmarks/svcomp14_nl/systemc/pipeline_false.cil.o3.dl.smt2	4.57	0	28.22	0
../../benchmarks/svcomp14_nl/systemc/pipeline_true.cil.o3.dl.smt2	59.31	0	793.07	0
../../benchmarks/svcomp14_nl/systemc/token_ring.01_false.cil.o3.dl.smt2	0.34	0	0.86	0
../../benchmarks/svcomp14_nl/systemc/token_ring.01_true.cil.o3.dl.smt2	0.91	0	1.95	0
../../benchmarks/svcomp14_nl/systemc/token_ring.02_false.cil.o3.dl.smt2	0.23	0	0.69	0
../../benchmarks/svcomp14_nl/systemc/token_ring.02_true.cil.o3.dl.smt2	1.75	0	3.55	0
../../benchmarks/svcomp14_nl/systemc/token_ring.03_false.cil.o3.dl.smt2	0.39	0	1.31	0
../../benchmarks/svcomp14_nl/systemc/token_ring.03_true.cil.o3.dl.smt2	7.32	0	11.96	0
../../benchmarks/svcomp14_nl/systemc/token_ring.04_false.cil.o3.dl.smt2	0.54	0	3.56	0
../../benchmarks/svcomp14_nl/systemc/token_ring.04_true.cil.o3.dl.smt2	13.66	0	39.61	0
../../benchmarks/svcomp14_nl/systemc/token_ring.05_false.cil.o3.dl.smt2	0.94	0	3.34	0
../../benchmarks/svcomp14_nl/systemc/token_ring.05_true.cil.o3.dl.smt2	26.11	0	124.07	0
../../benchmarks/svcomp14_nl/systemc/token_ring.06_false.cil.o3.dl.smt2	1.12	0	8.7	0
../../benchmarks/svcomp14_nl/systemc/token_ring.06_true.cil.o3.dl.smt2	70.95	0	646.3	0
../../benchmarks/svcomp14_nl/systemc/token_ring.07_false.cil.o3.dl.smt2	1.73	0	7.16	0
../../benchmarks/svcomp14_nl/systemc/token_ring.07_true.cil.o3.dl.smt2	378.94	0	896.91	0
../../benchmarks/svcomp14_nl/systemc/token_ring.08_false.cil.o3.dl.smt2	2.0	0	10.1	0
../../benchmarks/svcomp14_nl/systemc/token_ring.08_true.cil.o3.dl.smt2	462.48	0	1800	-9
../../benchmarks/svcomp14_nl/systemc/token_ring.09_false.cil.o3.dl.smt2	2.9	0	16.51	0
../../benchmarks/svcomp14_nl/systemc/token_ring.10_false.cil.o3.dl.smt2	4.12	0	25.73	0
../../benchmarks/svcomp14_nl/systemc/token_ring.11_false.cil.o3.dl.smt2	3.38	0	32.41	0
../../benchmarks/svcomp14_nl/systemc/token_ring.12_false.cil.o3.dl.smt2	3.98	0	53.25	0
../../benchmarks/svcomp14_nl/systemc/token_ring.13_false.cil.o3.dl.smt2	6.82	0	133.69	0
../../benchmarks/svcomp14_nl/systemc/token_ring.14_false.cil.o3.dl.smt2	3.98	0	52.42	0
../../benchmarks/svcomp14_nl/systemc/token_ring.15_false.cil.o3.dl.smt2	6.8	0	129.24	0
../../benchmarks/svcomp14_nl/systemc/toy1_false.cil.o3.dl.smt2	15.62	0	101.01	0
../../benchmarks/svcomp14_nl/systemc/toy2_false.cil.o3.dl.smt2	13.46	0	90.26	0
../../benchmarks/svcomp14_nl/systemc/transmitter.01_false.cil.o3.dl.smt2	0.14	0	0.3	0
../../benchmarks/svcomp14_nl/systemc/transmitter.02_false.cil.o3.dl.smt2	0.2	0	0.35	0
../../benchmarks/svcomp14_nl/systemc/transmitter.03_false.cil.o3.dl.smt2	0.2	0	0.65	0
../../benchmarks/svcomp14_nl/systemc/transmitter.04_false.cil.o3.dl.smt2	0.38	0	0.91	0
../../benchmarks/svcomp14_nl/systemc/transmitter.05_false.cil.o3.dl.smt2	0.44	0	1.41	0
../../benchmarks/svcomp14_nl/systemc/transmitter.06_false.cil.o3.dl.smt2	0.69	0	1.95	0
../../benchmarks/svcomp14_nl/systemc/transmitter.07_false.cil.o3.dl.smt2	1.15	0	3.19	0
../../benchmarks/svcomp14_nl/systemc/transmitter.08_false.cil.o3.dl.smt2	1.13	0	4.0	0
../../benchmarks/svcomp14_nl/systemc/transmitter.09_false.cil.o3.dl.smt2	1.48	0	3.7	0
../../benchmarks/svcomp14_nl/systemc/transmitter.10_false.cil.o3.dl.smt2	2.06	0	6.25	0
../../benchmarks/svcomp14_nl/systemc/transmitter.11_false.cil.o3.dl.smt2	1.69	0	7.39	0
../../benchmarks/svcomp14_nl/systemc/transmitter.12_false.cil.o3.dl.smt2	1.5	0	10.59	0
../../benchmarks/svcomp14_nl/systemc/transmitter.13_false.cil.o3.dl.smt2	2.32	0	9.51	0
../../benchmarks/svcomp14_nl/systemc/transmitter.15_false.cil.o3.dl.smt2	0.15	0	0.13	0
../../benchmarks/svcomp14_nl/systemc/transmitter.16_false.cil.o3.dl.smt2	0.23	0	0.13	0

